VolNet: Estimating Human Body Part Volumes from a Single RGB Image

Human body volume estimation from a single RGB image is a challenging problem despite minimal attention from the research community. However VolNet, an architecture leveraging 2D and 3D pose estimation, body part segmentation and volume regression extracted from a single 2D RGB image combined with the subject's body height can be used to estimate the total body volume. VolNet is designed to predict the 2D and 3D pose as well as the body part segmentation in intermediate tasks. We generated a synthetic, large-scale dataset of photo-realistic images of human bodies with a wide range of body shapes and realistic poses called SURREALvols. By using Volnet and combining multiple stacked hourglass networks together with ResNeXt, our model correctly predicted the volume in ~82% of cases with a 10% tolerance threshold. This is a considerable improvement compared to state-of-the-art solutions such as BodyNet with only a ~38% success rate.

==> data/SURREALvols/dataset_test_stats_bvis.csv <==
BVI,samples,ratio
8.00E+00,0.00E+00,0
9.00E+00,2.00E+00,0.0008
1.00E+01,6.00E+00,0.0024
1.10E+01,1.10E+01,0.0044
1.20E+01,2.50E+01,0.01
1.30E+01,2.20E+01,0.0088
1.40E+01,3.30E+01,0.0132
1.50E+01,6.70E+01,0.0268
1.60E+01,6.60E+01,0.0264
1.70E+01,9.90E+01,0.0396
1.80E+01,1.18E+02,0.0472
1.90E+01,9.70E+01,0.0388
2.00E+01,1.21E+02,0.0484
2.10E+01,1.16E+02,0.0464
2.20E+01,9.80E+01,0.0392
2.30E+01,1.18E+02,0.0472
2.40E+01,1.14E+02,0.0456
2.50E+01,1.22E+02,0.0488
2.60E+01,9.60E+01,0.0384
2.70E+01,1.17E+02,0.0468
2.80E+01,9.20E+01,0.0368
2.90E+01,1.16E+02,0.0464
3.00E+01,9.30E+01,0.0372
3.10E+01,1.00E+02,0.04
3.20E+01,9.60E+01,0.0384
3.30E+01,9.10E+01,0.0364
3.40E+01,8.50E+01,0.034
3.50E+01,7.40E+01,0.0296
3.60E+01,6.50E+01,0.026
3.70E+01,6.20E+01,0.0248
3.80E+01,4.70E+01,0.0188
3.90E+01,4.50E+01,0.018
4.00E+01,2.50E+01,0.01
4.10E+01,3.30E+01,0.0132
4.20E+01,1.20E+01,0.0048
4.30E+01,8.00E+00,0.0032
4.40E+01,3.00E+00,0.0012
4.50E+01,1.00E+00,0.0004
4.60E+01,3.00E+00,0.0012
4.70E+01,1.00E+00,0.0004
4.80E+01,0.00E+00,0
4.90E+01,0.00E+00,0
5.00E+01,0.00E+00,0


==> data/SURREALvols/dataset_test_stats_heights.csv <==
height,samples,ratio
1.36E+02,0.00E+00,0
1.37E+02,0.00E+00,0
1.38E+02,3.00E+00,0.0012
1.39E+02,4.00E+00,0.0016
1.40E+02,7.00E+00,0.0028
1.41E+02,1.60E+01,0.0064
1.42E+02,1.20E+01,0.0048
1.43E+02,2.40E+01,0.0096
1.44E+02,2.30E+01,0.0092
1.45E+02,2.60E+01,0.0104
1.46E+02,2.90E+01,0.0116
1.47E+02,3.00E+01,0.012
1.48E+02,2.10E+01,0.0084
1.49E+02,2.70E+01,0.0108
1.50E+02,2.00E+01,0.008
1.51E+02,2.40E+01,0.0096
1.52E+02,3.60E+01,0.0144
1.53E+02,3.40E+01,0.0136
1.54E+02,4.50E+01,0.018
1.55E+02,5.20E+01,0.0208
1.56E+02,5.20E+01,0.0208
1.57E+02,4.20E+01,0.0168
1.58E+02,4.20E+01,0.0168
1.59E+02,4.60E+01,0.0184
1.60E+02,4.80E+01,0.0192
1.61E+02,4.10E+01,0.0164
1.62E+02,5.30E+01,0.0212
1.63E+02,3.20E+01,0.0128
1.64E+02,4.30E+01,0.0172
1.65E+02,3.50E+01,0.014
1.66E+02,3.50E+01,0.014
1.67E+02,5.10E+01,0.0204
1.68E+02,5.60E+01,0.0224
1.69E+02,3.30E+01,0.0132
1.70E+02,3.80E+01,0.0152
1.71E+02,6.70E+01,0.0268
1.72E+02,5.30E+01,0.0212
1.73E+02,5.50E+01,0.022
1.74E+02,4.50E+01,0.018
1.75E+02,4.10E+01,0.0164
1.76E+02,4.70E+01,0.0188
1.77E+02,5.90E+01,0.0236
1.78E+02,4.50E+01,0.018
1.79E+02,5.30E+01,0.0212
1.80E+02,7.00E+01,0.028
1.81E+02,4.50E+01,0.018
1.82E+02,5.30E+01,0.0212
1.83E+02,5.00E+01,0.02
1.84E+02,4.50E+01,0.018
1.85E+02,5.30E+01,0.0212
1.86E+02,5.80E+01,0.0232
1.87E+02,3.90E+01,0.0156
1.88E+02,4.40E+01,0.0176
1.89E+02,4.20E+01,0.0168
1.90E+02,3.80E+01,0.0152
1.91E+02,3.60E+01,0.0144
1.92E+02,2.60E+01,0.0104
1.93E+02,2.00E+01,0.008
1.94E+02,3.10E+01,0.0124
1.95E+02,2.00E+01,0.008
1.96E+02,2.60E+01,0.0104
1.97E+02,1.70E+01,0.0068
1.98E+02,2.50E+01,0.01
1.99E+02,2.70E+01,0.0108
2.00E+02,2.50E+01,0.01
2.01E+02,3.30E+01,0.0132
2.02E+02,2.80E+01,0.0112
2.03E+02,2.10E+01,0.0084
2.04E+02,2.40E+01,0.0096
2.05E+02,2.30E+01,0.0092
2.06E+02,1.90E+01,0.0076
2.07E+02,1.00E+01,0.004
2.08E+02,3.00E+00,0.0012
2.09E+02,2.00E+00,0.0008
2.10E+02,2.00E+00,0.0008
2.11E+02,0.00E+00,0


==> data/SURREALvols/dataset_test_stats_volumes.csv <==
volume,samples,ratio
1.00E+01,0.00E+00,0
1.10E+01,0.00E+00,0
1.20E+01,0.00E+00,0
1.30E+01,0.00E+00,0
1.40E+01,0.00E+00,0
1.50E+01,0.00E+00,0
1.60E+01,0.00E+00,0
1.70E+01,0.00E+00,0
1.80E+01,0.00E+00,0
1.90E+01,0.00E+00,0
2.00E+01,2.00E+00,0.0008
2.10E+01,3.00E+00,0.0012
2.20E+01,2.00E+00,0.0008
2.30E+01,3.00E+00,0.0012
2.40E+01,3.00E+00,0.0012
2.50E+01,5.00E+00,0.002
2.60E+01,7.00E+00,0.0028
2.70E+01,3.00E+00,0.0012
2.80E+01,6.00E+00,0.0024
2.90E+01,6.00E+00,0.0024
3.00E+01,6.00E+00,0.0024
3.10E+01,5.00E+00,0.002
3.20E+01,1.50E+01,0.006
3.30E+01,1.00E+01,0.004
3.40E+01,1.60E+01,0.0064
3.50E+01,1.10E+01,0.0044
3.60E+01,1.60E+01,0.0064
3.70E+01,1.60E+01,0.0064
3.80E+01,1.60E+01,0.0064
3.90E+01,1.90E+01,0.0076
4.00E+01,1.20E+01,0.0048
4.10E+01,2.70E+01,0.0108
4.20E+01,1.40E+01,0.0056
4.30E+01,2.40E+01,0.0096
4.40E+01,2.00E+01,0.008
4.50E+01,2.00E+01,0.008
4.60E+01,3.40E+01,0.0136
4.70E+01,2.50E+01,0.01
4.80E+01,2.70E+01,0.0108
4.90E+01,1.20E+01,0.0048
5.00E+01,1.80E+01,0.0072
5.10E+01,2.30E+01,0.0092
5.20E+01,2.20E+01,0.0088
5.30E+01,2.20E+01,0.0088
5.40E+01,4.40E+01,0.0176
5.50E+01,3.20E+01,0.0128
5.60E+01,2.80E+01,0.0112
5.70E+01,2.70E+01,0.0108
5.80E+01,3.30E+01,0.0132
5.90E+01,3.20E+01,0.0128
6.00E+01,3.40E+01,0.0136
6.10E+01,3.40E+01,0.0136
6.20E+01,2.80E+01,0.0112
6.30E+01,3.20E+01,0.0128
6.40E+01,2.90E+01,0.0116
6.50E+01,3.80E+01,0.0152
6.60E+01,3.00E+01,0.012
6.70E+01,3.70E+01,0.0148
6.80E+01,3.00E+01,0.012
6.90E+01,3.60E+01,0.0144
7.00E+01,2.90E+01,0.0116
7.10E+01,4.30E+01,0.0172
7.20E+01,3.70E+01,0.0148
7.30E+01,3.40E+01,0.0136
7.40E+01,3.30E+01,0.0132
7.50E+01,3.20E+01,0.0128
7.60E+01,3.30E+01,0.0132
7.70E+01,3.80E+01,0.0152
7.80E+01,3.60E+01,0.0144
7.90E+01,4.30E+01,0.0172
8.00E+01,3.60E+01,0.0144
8.10E+01,3.10E+01,0.0124
8.20E+01,2.20E+01,0.0088
8.30E+01,2.50E+01,0.01
8.40E+01,3.80E+01,0.0152
8.50E+01,3.10E+01,0.0124
8.60E+01,2.90E+01,0.0116
8.70E+01,2.70E+01,0.0108
8.80E+01,2.70E+01,0.0108
8.90E+01,2.10E+01,0.0084
9.00E+01,2.80E+01,0.0112
9.10E+01,3.60E+01,0.0144
9.20E+01,2.50E+01,0.01
9.30E+01,2.60E+01,0.0104
9.40E+01,2.20E+01,0.0088
9.50E+01,2.80E+01,0.0112
9.60E+01,2.50E+01,0.01
9.70E+01,2.80E+01,0.0112
9.80E+01,2.50E+01,0.01
9.90E+01,2.60E+01,0.0104
1.00E+02,2.10E+01,0.0084
1.01E+02,1.50E+01,0.006
1.02E+02,2.10E+01,0.0084
1.03E+02,1.60E+01,0.0064
1.04E+02,1.70E+01,0.0068
1.05E+02,1.60E+01,0.0064
1.06E+02,1.60E+01,0.0064
1.07E+02,2.20E+01,0.0088
1.08E+02,1.80E+01,0.0072
1.09E+02,1.40E+01,0.0056
1.10E+02,1.40E+01,0.0056
1.11E+02,1.30E+01,0.0052
1.12E+02,1.20E+01,0.0048
1.13E+02,1.50E+01,0.006
1.14E+02,1.10E+01,0.0044
1.15E+02,1.30E+01,0.0052
1.16E+02,2.00E+01,0.008
1.17E+02,1.40E+01,0.0056
1.18E+02,1.40E+01,0.0056
1.19E+02,1.40E+01,0.0056
1.20E+02,1.40E+01,0.0056
1.21E+02,1.20E+01,0.0048
1.22E+02,6.00E+00,0.0024
1.23E+02,1.30E+01,0.0052
1.24E+02,8.00E+00,0.0032
1.25E+02,1.30E+01,0.0052
1.26E+02,1.60E+01,0.0064
1.27E+02,1.10E+01,0.0044
1.28E+02,9.00E+00,0.0036
1.29E+02,7.00E+00,0.0028
1.30E+02,5.00E+00,0.002
1.31E+02,1.20E+01,0.0048
1.32E+02,8.00E+00,0.0032
1.33E+02,1.30E+01,0.0052
1.34E+02,1.10E+01,0.0044
1.35E+02,2.00E+00,0.0008
1.36E+02,4.00E+00,0.0016
1.37E+02,1.00E+01,0.004
1.38E+02,6.00E+00,0.0024
1.39E+02,1.30E+01,0.0052
1.40E+02,9.00E+00,0.0036
1.41E+02,7.00E+00,0.0028
1.42E+02,3.00E+00,0.0012
1.43E+02,3.00E+00,0.0012
1.44E+02,6.00E+00,0.0024
1.45E+02,5.00E+00,0.002
1.46E+02,4.00E+00,0.0016
1.47E+02,4.00E+00,0.0016
1.48E+02,6.00E+00,0.0024
1.49E+02,3.00E+00,0.0012
1.50E+02,1.00E+00,0.0004
1.51E+02,3.00E+00,0.0012
1.52E+02,1.00E+00,0.0004
1.53E+02,3.00E+00,0.0012
1.54E+02,4.00E+00,0.0016
1.55E+02,5.00E+00,0.002
1.56E+02,6.00E+00,0.0024
1.57E+02,1.00E+00,0.0004
1.58E+02,0.00E+00,0
1.59E+02,0.00E+00,0
1.60E+02,3.00E+00,0.0012
1.61E+02,0.00E+00,0
1.62E+02,0.00E+00,0
1.63E+02,2.00E+00,0.0008
1.64E+02,0.00E+00,0
1.65E+02,1.00E+00,0.0004
1.66E+02,1.00E+00,0.0004
1.67E+02,0.00E+00,0
1.68E+02,0.00E+00,0
1.69E+02,0.00E+00,0
1.70E+02,0.00E+00,0
1.71E+02,0.00E+00,0
1.72E+02,1.00E+00,0.0004
1.73E+02,0.00E+00,0
1.74E+02,0.00E+00,0
1.75E+02,1.00E+00,0.0004
1.76E+02,0.00E+00,0
1.77E+02,0.00E+00,0
1.78E+02,0.00E+00,0
1.79E+02,0.00E+00,0
1.80E+02,0.00E+00,0
1.81E+02,0.00E+00,0


==> data/SURREALvols/dataset_trainandval_stats_bvis.csv <==
BVI,samples,ratio
8,66,0.00017314
9,231,0.000605989
10,594,0.001558258
11,1353,0.003549364
12,2772,0.007271869
13,4290,0.011254083
14,6237,0.016361705
15,10131,0.026576949
16,11121,0.029174045
17,14256,0.037398182
18,16203,0.042505804
19,16328,0.04283372
20,17886,0.046920867
21,17721,0.046488018
22,18447,0.048392555
23,17820,0.046747728
24,17424,0.045708889
25,17457,0.045795459
26,16632,0.043631212
27,16203,0.042505804
28,15114,0.039648999
29,15672,0.041112816
30,15114,0.039648999
31,13827,0.036272774
32,14586,0.038263881
33,13233,0.034714516
34,12395,0.032516166
35,10962,0.028756935
36,10725,0.028135206
37,8151,0.021382757
38,8349,0.021902176
39,6501,0.017054264
40,4323,0.011340652
41,2999,0.007867364
42,2409,0.0063196
43,1518,0.003982214
44,792,0.002077677
45,627,0.001644827
46,363,0.000952269
47,231,0.000605989
48,99,0.00025971
49,0,0
50,33,8.65699E-05


==> data/SURREALvols/dataset_trainandval_stats_heights.csv <==
height,samples,ratio
136,33,8.65699E-05
137,0,0
138,231,0.000605989
139,561,0.001471688
140,891,0.002337386
141,1782,0.004674773
142,2244,0.005886751
143,2871,0.007531578
144,2805,0.007358439
145,4026,0.010561524
146,3564,0.009349546
147,3795,0.009955535
148,4686,0.012292921
149,4026,0.010561524
150,4125,0.010821233
151,4818,0.0126392
152,4485,0.011765632
153,5973,0.015669146
154,6699,0.017573683
155,6402,0.016794554
156,7062,0.018525951
157,7656,0.020084209
158,7953,0.020863338
159,6752,0.017712719
160,8415,0.022075316
161,7887,0.020690198
162,8283,0.021729036
163,8481,0.022248456
164,7194,0.018872231
165,7656,0.020084209
166,7590,0.019911069
167,7359,0.01930508
168,7425,0.01947822
169,7722,0.020257349
170,6468,0.016967694
171,7095,0.018612521
172,7392,0.01939165
173,7194,0.018872231
174,6567,0.017227403
175,6798,0.017833392
176,6864,0.018006532
177,7128,0.018699091
178,8349,0.021902176
179,7590,0.019911069
180,6732,0.017660253
181,7260,0.01904537
182,8085,0.021209617
183,6402,0.016794554
184,7649,0.020065846
185,8345,0.021891683
186,6864,0.018006532
187,7755,0.020343918
188,6930,0.018179672
189,5643,0.014803447
190,6039,0.015842285
191,4917,0.01289891
192,4191,0.010994373
193,4620,0.012119781
194,3762,0.009868965
195,3828,0.010042104
196,3267,0.008570417
197,3729,0.009782395
198,3306,0.008672727
199,3366,0.008830126
200,3762,0.009868965
201,3795,0.009955535
202,3597,0.009436115
203,3201,0.008397277
204,2904,0.007618148
205,3168,0.008310707
206,2376,0.00623303
207,1419,0.003722504
208,726,0.001904537
209,462,0.001211978
210,165,0.000432849
211,33,8.65699E-05


==> data/SURREALvols/dataset_trainandval_stats_volumes.csv <==
volume,samples,ratio
10,0,0
11,0,0
12,0,0
13,0,0
14,0,0
15,0,0
16,33,8.65699E-05
17,0,0
18,33,8.65699E-05
19,132,0.000346279
20,66,0.00017314
21,132,0.000346279
22,396,0.001038838
23,264,0.000692559
24,528,0.001385118
25,495,0.001298548
26,891,0.002337386
27,759,0.001991107
28,990,0.002597096
29,990,0.002597096
30,1221,0.003203085
31,1023,0.002683666
32,1749,0.004588203
33,1518,0.003982214
34,1815,0.004761343
35,2145,0.005627041
36,2475,0.00649274
37,2508,0.00657931
38,2739,0.007185299
39,2409,0.0063196
40,3234,0.008483847
41,3201,0.008397277
42,3135,0.008224137
43,3498,0.009176406
44,3267,0.008570417
45,3531,0.009262976
46,3564,0.009349546
47,4422,0.011600362
48,3663,0.009609255
49,4356,0.011427222
50,3564,0.009349546
51,4092,0.010734663
52,4521,0.011860072
53,4488,0.011773502
54,4587,0.012033211
55,4191,0.010994373
56,4422,0.011600362
57,5214,0.013678039
58,4587,0.012033211
59,5115,0.013418329
60,5214,0.013678039
61,5115,0.013418329
62,4620,0.012119781
63,5247,0.013764609
64,5273,0.013832815
65,5379,0.014110888
66,4587,0.012033211
67,5610,0.014716877
68,4947,0.01297761
69,6204,0.016275135
70,4917,0.01289891
71,4851,0.01272577
72,5412,0.014197458
73,5280,0.013851179
74,4851,0.01272577
75,4917,0.01289891
76,4521,0.011860072
77,4620,0.012119781
78,5775,0.015149727
79,4686,0.012292921
80,4686,0.012292921
81,5115,0.013418329
82,3927,0.010301814
83,5148,0.013504899
84,4158,0.010907803
85,5333,0.013990215
86,4389,0.011513792
87,4455,0.011686932
88,4422,0.011600362
89,3630,0.009522685
90,4653,0.012206351
91,3927,0.010301814
92,3729,0.009782395
93,3762,0.009868965
94,3432,0.009003266
95,3168,0.008310707
96,3531,0.009262976
97,3729,0.009782395
98,3531,0.009262976
99,3036,0.007964428
100,3069,0.008050998
101,2838,0.007445008
102,3036,0.007964428
103,3828,0.010042104
104,3168,0.008310707
105,2673,0.007012159
106,2772,0.007271869
107,2838,0.007445008
108,2805,0.007358439
109,2277,0.005973321
110,3069,0.008050998
111,1947,0.005107622
112,2013,0.005280762
113,2508,0.00657931
114,2442,0.00640617
115,2508,0.00657931
116,2112,0.005540471
117,2112,0.005540471
118,1980,0.005194192
119,2244,0.005886751
120,1782,0.004674773
121,1749,0.004588203
122,1683,0.004415063
123,1452,0.003809074
124,1584,0.004155354
125,1419,0.003722504
126,1023,0.002683666
127,1947,0.005107622
128,1320,0.003462795
129,1221,0.003203085
130,1485,0.003895644
131,1551,0.004068784
132,1056,0.002770236
133,1353,0.003549364
134,1056,0.002770236
135,858,0.002250817
136,1029,0.002699406
137,1056,0.002770236
138,957,0.002510526
139,1118,0.002932882
140,1188,0.003116515
141,792,0.002077677
142,1122,0.002943375
143,1056,0.002770236
144,429,0.001125408
145,594,0.001558258
146,660,0.001731397
147,627,0.001644827
148,462,0.001211978
149,429,0.001125408
150,330,0.000865699
151,363,0.000952269
152,363,0.000952269
153,528,0.001385118
154,396,0.001038838
155,462,0.001211978
156,396,0.001038838
157,231,0.000605989
158,264,0.000692559
159,198,0.000519419
160,66,0.00017314
161,297,0.000779129
162,198,0.000519419
163,99,0.00025971
164,132,0.000346279
165,165,0.000432849
166,66,0.00017314
167,132,0.000346279
168,66,0.00017314
169,66,0.00017314
170,33,8.65699E-05
171,132,0.000346279
172,33,8.65699E-05
173,33,8.65699E-05
174,0,0
175,0,0
176,33,8.65699E-05
177,0,0
178,33,8.65699E-05
179,0,0
180,0,0
181,33,8.65699E-05


==> data/baseline/cum_bodynet_testset.csv <==
rel,cum
0,0
1,0.039721946
2,0.075968222
3,0.108242304
4,0.153426018
5,0.196623635
6,0.235849057
7,0.274577954
8,0.311817279
9,0.346573982
10,0.382323734
11,0.420556107
12,0.453823237
13,0.489076465
14,0.522840119
15,0.555610725
16,0.587884806
17,0.61122145
18,0.640019861
19,0.668321748
20,0.695134062
21,0.716484608
22,0.736842105
23,0.763654419
24,0.778550149
25,0.7959285
26,0.819265144
27,0.831678252
28,0.850546177
29,0.865938431
30,0.878351539
31,0.893247269
32,0.904170804
33,0.912611718
34,0.925521351
35,0.930983118
36,0.938430983
37,0.946375372
38,0.952333664
39,0.959781529
40,0.96673287
41,0.970705065
42,0.973187686
43,0.975670308
44,0.977656405
45,0.980139027
46,0.982125124
47,0.982621648
48,0.983614697
49,0.98510427
50,0.987090367
51,0.98857994
52,0.989076465
53,0.991559086
54,0.992055611
55,0.993545184
56,0.995034757
57,0.99652433
58,0.997020854
59,0.997517378
60,0.997517378
61,0.998013903
62,0.998013903
63,0.998013903
64,0.998013903
65,0.998013903
66,0.998013903
67,0.998013903
68,0.998510427
69,0.998510427
70,0.998510427
71,0.998510427
72,0.999006951
73,0.999006951
74,0.999006951
75,0.999006951
76,0.999006951
77,0.999006951
78,0.999006951
79,0.999006951
80,0.999503476
81,0.999503476
82,0.999503476
83,0.999503476
84,0.999503476
85,0.999503476
86,0.999503476
87,1
88,1
89,1
90,1
91,1
92,1
93,1
94,1
95,1
96,1
97,1
98,1
99,1
100,1


==> data/baseline/cum_bodynet_valset.csv <==
rel,cum
0,0
1,0.027062999112689
2,0.055013309671695
3,0.085181898846495
4,0.118899733806566
5,0.156610470275067
6,0.192990239574091
7,0.226708074534161
8,0.270186335403727
9,0.31055900621118
10,0.348269742679681
11,0.390417036379769
12,0.42812777284827
13,0.460514640638864
14,0.496007098491571
15,0.539485359361136
16,0.566992014196983
17,0.597160603371783
18,0.632209405501331
19,0.660159716060337
20,0.690771960958296
21,0.722715173025732
22,0.746672582076309
23,0.766637089618456
24,0.788819875776398
25,0.810115350488021
26,0.824312333629104
27,0.839396628216504
28,0.852706299911269
29,0.864685004436557
30,0.877551020408163
31,0.888642413487134
32,0.896184560780834
33,0.903283052351375
34,0.91304347826087
35,0.925022182786158
36,0.929458740017746
37,0.936113575865129
38,0.943655723158829
39,0.947648624667258
40,0.952972493345164
41,0.960070984915705
42,0.964063886424135
43,0.968056787932564
44,0.97338065661047
45,0.974267968056788
46,0.975598935226264
47,0.977817213842059
48,0.980479148181012
49,0.981810115350488
50,0.982253771073647
51,0.983584738243123
52,0.985803016858917
53,0.987133984028394
54,0.98846495119787
55,0.991126885536823
56,0.991570541259982
57,0.9924578527063
58,0.993345164152617
59,0.994232475598935
60,0.994676131322094
61,0.995563442768412
62,0.996450754214729
63,0.997338065661047
64,0.997781721384206
65,0.997781721384206
66,0.998669032830524
67,0.998669032830524
68,0.998669032830524
69,0.998669032830524
70,0.998669032830524
71,0.998669032830524
72,0.999112688553682
73,0.999112688553682
74,0.999112688553682
75,0.999112688553682
76,0.999112688553682
77,0.999112688553682
78,0.999112688553682
79,0.999556344276841
80,0.999556344276841
81,0.999556344276841
82,0.999556344276841
83,0.999556344276841
84,0.999556344276841
85,1
86,1
87,1
88,1
89,1
90,1
91,1
92,1
93,1
94,1
95,1
96,1
97,1
98,1
99,1
100,1


==> data/baseline/cum_datasetmean_testset.csv <==
error,head,torso,left_upper_arm,left_fore_arm,left_hand,right_upper_arm,right_fore_arm,right_hand,left_up_leg,left_lower_leg,left_foot,right_up_leg,right_lower_leg,right_foot,total_vol
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.0284,0.0156,0.014,0.0168,0.0232,0.016,0.0224,0.024,0.0196,0.0208,0.0256,0.0232,0.0188,0.0288,0.026
2,0.058,0.0304,0.0276,0.04,0.0472,0.034,0.0396,0.0512,0.0436,0.0388,0.0488,0.0428,0.042,0.0532,0.0472
3,0.088,0.0524,0.0452,0.0596,0.0764,0.0504,0.0564,0.0824,0.066,0.0572,0.0716,0.0616,0.0628,0.0796,0.0692
4,0.1108,0.0752,0.06,0.0788,0.1,0.0648,0.0768,0.1092,0.0876,0.074,0.0908,0.086,0.082,0.0968,0.0868
5,0.1392,0.0936,0.076,0.0968,0.1256,0.082,0.0968,0.1308,0.1116,0.0952,0.112,0.104,0.1016,0.1248,0.1056
6,0.1584,0.1112,0.088,0.1132,0.1516,0.0988,0.1184,0.1528,0.1352,0.1164,0.1404,0.1288,0.1212,0.1476,0.1272
7,0.192,0.1316,0.1032,0.1324,0.1768,0.1116,0.1424,0.174,0.154,0.1372,0.1616,0.1516,0.1472,0.1696,0.1524
8,0.2228,0.1524,0.1192,0.1532,0.198,0.1288,0.1576,0.1988,0.1748,0.156,0.1844,0.1688,0.1668,0.1924,0.1684
9,0.2488,0.1676,0.1336,0.1748,0.2192,0.1448,0.178,0.2248,0.1968,0.1776,0.2076,0.1892,0.186,0.21,0.1876
10,0.2772,0.1844,0.1504,0.192,0.2416,0.1584,0.1972,0.2432,0.2152,0.2028,0.2308,0.214,0.2088,0.2372,0.2068
11,0.3028,0.2028,0.1632,0.216,0.2664,0.1724,0.2144,0.2688,0.2336,0.2236,0.2492,0.2328,0.2336,0.26,0.2264
12,0.33,0.22,0.182,0.2352,0.2868,0.1884,0.2336,0.292,0.2572,0.2484,0.2756,0.2568,0.2536,0.278,0.2484
13,0.3552,0.2348,0.1988,0.258,0.308,0.2092,0.2524,0.3148,0.2832,0.2708,0.304,0.2756,0.2816,0.3072,0.2728
14,0.3832,0.2512,0.212,0.2828,0.3256,0.2284,0.2684,0.3304,0.306,0.2944,0.3248,0.3008,0.304,0.3308,0.29
15,0.4092,0.2724,0.232,0.3032,0.3444,0.2432,0.2892,0.348,0.3272,0.3172,0.3392,0.3232,0.3228,0.356,0.3084
16,0.4344,0.2928,0.2488,0.3184,0.3672,0.256,0.3096,0.3636,0.3472,0.3392,0.358,0.3408,0.3448,0.38,0.3288
17,0.4584,0.31,0.2664,0.3312,0.3864,0.2728,0.3308,0.3892,0.3692,0.3524,0.3808,0.3556,0.3592,0.4028,0.3488
18,0.4824,0.3284,0.2836,0.352,0.4092,0.2888,0.346,0.406,0.39,0.3756,0.4044,0.3764,0.3836,0.422,0.3672
19,0.5072,0.3432,0.296,0.3672,0.4256,0.304,0.3624,0.4284,0.41,0.3972,0.4264,0.3984,0.4056,0.4436,0.3904
20,0.528,0.3616,0.312,0.384,0.4476,0.3172,0.3828,0.4544,0.43,0.4164,0.4484,0.4172,0.4268,0.466,0.406
21,0.5504,0.376,0.328,0.4032,0.4688,0.3328,0.4024,0.4712,0.4504,0.4376,0.4676,0.438,0.4472,0.4872,0.4264
22,0.5696,0.392,0.3428,0.42,0.4872,0.3496,0.4204,0.4912,0.472,0.4532,0.4912,0.4576,0.4684,0.5056,0.4432
23,0.5896,0.4096,0.3588,0.4372,0.508,0.362,0.4408,0.5068,0.4896,0.4712,0.508,0.4764,0.4852,0.524,0.4612
24,0.6116,0.422,0.3724,0.4564,0.5312,0.378,0.4608,0.5264,0.5056,0.49,0.5264,0.4948,0.4984,0.5452,0.4748
25,0.6256,0.4424,0.3864,0.472,0.5464,0.3892,0.474,0.5476,0.5248,0.5084,0.5416,0.5164,0.5244,0.5608,0.49
26,0.6444,0.458,0.398,0.4896,0.5688,0.3988,0.4892,0.5664,0.544,0.5248,0.5628,0.534,0.5436,0.576,0.5076
27,0.6592,0.4768,0.408,0.5052,0.5864,0.41,0.5088,0.5852,0.5636,0.548,0.5792,0.5448,0.562,0.5956,0.5248
28,0.6796,0.4884,0.4224,0.518,0.6016,0.4188,0.5208,0.6016,0.5816,0.5692,0.6,0.568,0.58,0.6208,0.538
29,0.696,0.4992,0.4372,0.5388,0.6224,0.4352,0.5332,0.6184,0.5996,0.584,0.618,0.5836,0.5984,0.6404,0.5516
30,0.7132,0.5116,0.4512,0.554,0.6392,0.4476,0.5492,0.6336,0.6148,0.6024,0.6372,0.5992,0.6176,0.6576,0.5688
31,0.728,0.5252,0.462,0.5664,0.6528,0.464,0.562,0.648,0.6352,0.6176,0.6592,0.6176,0.634,0.6736,0.5816
32,0.7428,0.5404,0.476,0.5808,0.6716,0.4744,0.5728,0.6668,0.6496,0.634,0.6804,0.6316,0.6484,0.6956,0.5984
33,0.7596,0.554,0.488,0.5944,0.686,0.4884,0.5896,0.6836,0.6648,0.6504,0.6984,0.6472,0.6688,0.7092,0.6152
34,0.7748,0.5676,0.5012,0.6132,0.7,0.5032,0.6056,0.6992,0.6756,0.6644,0.714,0.662,0.6864,0.7252,0.6304
35,0.7864,0.582,0.5124,0.6276,0.7136,0.5204,0.6216,0.7124,0.6864,0.6804,0.728,0.6776,0.6992,0.7412,0.6424
36,0.8032,0.5892,0.5292,0.6408,0.7232,0.5336,0.6396,0.7248,0.6996,0.6996,0.746,0.6908,0.7136,0.7588,0.6568
37,0.8176,0.6,0.5408,0.654,0.7416,0.5432,0.652,0.74,0.7104,0.7108,0.7568,0.7012,0.724,0.7708,0.6708
38,0.8304,0.6124,0.5536,0.6684,0.7556,0.5572,0.6668,0.7564,0.722,0.7276,0.7736,0.7112,0.7324,0.7832,0.6884
39,0.8432,0.63,0.5648,0.6804,0.7672,0.5676,0.6796,0.7732,0.7388,0.7384,0.7856,0.726,0.7456,0.7976,0.6984
40,0.8552,0.64,0.5784,0.6956,0.7792,0.5772,0.6928,0.784,0.7488,0.75,0.7992,0.7344,0.756,0.8116,0.7108
41,0.8616,0.6524,0.588,0.7096,0.792,0.5896,0.7052,0.7952,0.7572,0.7592,0.8056,0.7448,0.7684,0.8228,0.7264
42,0.8696,0.6652,0.5972,0.722,0.808,0.602,0.7184,0.8048,0.7656,0.7692,0.816,0.7568,0.78,0.8308,0.734
43,0.8784,0.676,0.6084,0.7344,0.8156,0.6128,0.7308,0.814,0.7752,0.7772,0.8236,0.766,0.7908,0.8364,0.7468
44,0.8848,0.6888,0.6196,0.744,0.8236,0.6256,0.7428,0.826,0.7848,0.7864,0.83,0.7752,0.7968,0.8428,0.7604
45,0.8924,0.7012,0.6308,0.7536,0.8328,0.6364,0.7528,0.8328,0.7924,0.794,0.8372,0.7872,0.802,0.8512,0.7692
46,0.896,0.7092,0.6428,0.7644,0.8412,0.6484,0.7612,0.8404,0.7988,0.8016,0.8448,0.7948,0.8092,0.8556,0.78
47,0.9032,0.7228,0.6536,0.7732,0.8476,0.658,0.7728,0.8468,0.8068,0.8084,0.8492,0.8052,0.8148,0.86,0.7908
48,0.9068,0.7328,0.6608,0.7804,0.8536,0.6688,0.78,0.8528,0.8136,0.8132,0.8556,0.8124,0.8208,0.8612,0.8004
49,0.9136,0.7416,0.6696,0.7868,0.8596,0.68,0.7872,0.8576,0.82,0.818,0.8588,0.8168,0.8276,0.8648,0.8088
50,0.916,0.7484,0.6832,0.7924,0.8652,0.6932,0.7952,0.8608,0.8252,0.8244,0.8612,0.8196,0.8348,0.8684,0.8148
51,0.9204,0.7556,0.6956,0.798,0.8692,0.7036,0.8,0.8648,0.8312,0.8316,0.8644,0.8256,0.8396,0.872,0.8184
52,0.9232,0.7636,0.706,0.8024,0.8744,0.7124,0.8048,0.8696,0.8364,0.8368,0.8684,0.8332,0.8424,0.8748,0.8228
53,0.9272,0.7696,0.7168,0.8108,0.8772,0.7212,0.8076,0.8724,0.84,0.8404,0.8704,0.836,0.8456,0.8776,0.8264
54,0.9316,0.7752,0.724,0.8156,0.8808,0.7328,0.8124,0.876,0.8452,0.8424,0.876,0.8408,0.8484,0.8808,0.8292
55,0.9352,0.7828,0.7324,0.8196,0.884,0.7392,0.8156,0.8792,0.8484,0.8468,0.8796,0.8436,0.8528,0.8832,0.8324
56,0.9404,0.7876,0.7396,0.8268,0.8872,0.7468,0.8192,0.8816,0.8516,0.8516,0.8824,0.848,0.8596,0.8876,0.8344
57,0.9428,0.7936,0.7456,0.8292,0.8904,0.7528,0.8248,0.8872,0.8548,0.8552,0.886,0.8512,0.8624,0.8924,0.8384
58,0.9448,0.7976,0.75,0.8316,0.8908,0.7568,0.8276,0.8904,0.8604,0.86,0.89,0.856,0.8664,0.8956,0.8412
59,0.9468,0.802,0.7564,0.834,0.8928,0.76,0.8284,0.896,0.8644,0.864,0.8956,0.8596,0.8704,0.8988,0.8436
60,0.9504,0.8076,0.7592,0.838,0.8956,0.7624,0.832,0.9004,0.866,0.8676,0.8992,0.8616,0.8748,0.9036,0.846
61,0.9516,0.8104,0.7648,0.8404,0.8976,0.7656,0.8352,0.902,0.8692,0.8708,0.9044,0.864,0.8776,0.9076,0.8472
62,0.9536,0.8128,0.7688,0.844,0.902,0.7672,0.8368,0.9052,0.872,0.8732,0.9068,0.8664,0.8812,0.9108,0.8492
63,0.956,0.814,0.7704,0.8472,0.9032,0.7708,0.8404,0.9068,0.8752,0.8768,0.9092,0.8676,0.8832,0.912,0.8508
64,0.9588,0.8164,0.7736,0.8512,0.9064,0.7728,0.8444,0.9092,0.8772,0.8788,0.9132,0.8728,0.8864,0.9176,0.8512
65,0.96,0.818,0.7764,0.854,0.9084,0.7756,0.8484,0.912,0.8804,0.8828,0.9168,0.8768,0.8884,0.9212,0.856
66,0.9616,0.8192,0.78,0.8588,0.9108,0.78,0.8512,0.9144,0.8832,0.8864,0.9184,0.8804,0.8904,0.926,0.8596
67,0.9632,0.8228,0.7832,0.8612,0.9128,0.7836,0.8548,0.9172,0.8848,0.888,0.9212,0.882,0.892,0.9292,0.8616
68,0.9648,0.8256,0.7844,0.8636,0.9152,0.7868,0.8564,0.92,0.8868,0.8924,0.9248,0.8836,0.8948,0.9336,0.864
69,0.9656,0.83,0.7872,0.8672,0.916,0.7892,0.8584,0.924,0.8892,0.894,0.9272,0.886,0.9004,0.936,0.8664
70,0.968,0.8308,0.7884,0.8692,0.9184,0.7932,0.8628,0.9272,0.8908,0.898,0.9292,0.8876,0.904,0.9384,0.8692
71,0.9692,0.8344,0.7904,0.8704,0.9196,0.7952,0.8656,0.9292,0.8924,0.9012,0.9316,0.8896,0.9072,0.94,0.8732
72,0.9712,0.8364,0.7936,0.8716,0.9216,0.7972,0.868,0.9312,0.8948,0.9032,0.934,0.8912,0.9104,0.9428,0.876
73,0.9744,0.84,0.796,0.8736,0.9256,0.7996,0.8712,0.9332,0.898,0.9056,0.9376,0.8948,0.9128,0.944,0.8792
74,0.9756,0.8452,0.7984,0.8748,0.9284,0.8016,0.8736,0.9348,0.9,0.9072,0.9392,0.8972,0.9164,0.946,0.884
75,0.9772,0.8452,0.8004,0.876,0.9308,0.8036,0.8748,0.9372,0.9036,0.9088,0.94,0.8988,0.918,0.9476,0.8872
76,0.9788,0.8476,0.8016,0.878,0.9328,0.8044,0.8764,0.9388,0.9056,0.9128,0.944,0.9016,0.92,0.9512,0.8892
77,0.98,0.8512,0.8044,0.8788,0.9336,0.8064,0.8784,0.942,0.9088,0.9156,0.9464,0.9028,0.9216,0.9528,0.8904
78,0.9808,0.8532,0.806,0.8816,0.9376,0.8088,0.88,0.9448,0.9096,0.9172,0.9484,0.9076,0.9252,0.9556,0.8924
79,0.9816,0.8552,0.8084,0.884,0.9404,0.8096,0.8816,0.9468,0.9124,0.9188,0.9508,0.9092,0.926,0.9588,0.8956
80,0.982,0.8572,0.8104,0.8872,0.9416,0.8124,0.8836,0.9496,0.9148,0.9216,0.952,0.9104,0.9296,0.9612,0.898
81,0.984,0.8592,0.8128,0.8892,0.9424,0.816,0.8864,0.9516,0.9156,0.9248,0.954,0.9128,0.9304,0.9628,0.8996
82,0.9852,0.862,0.8152,0.8908,0.9432,0.8176,0.8876,0.9524,0.918,0.926,0.9556,0.9152,0.932,0.9652,0.9008
83,0.9868,0.8644,0.8168,0.8948,0.9448,0.8208,0.8884,0.9536,0.92,0.9276,0.956,0.9184,0.9356,0.9672,0.9028
84,0.9876,0.8656,0.8192,0.8964,0.9472,0.8228,0.8896,0.9556,0.9228,0.93,0.9576,0.9196,0.9376,0.9692,0.9048
85,0.988,0.8688,0.822,0.8984,0.9488,0.8244,0.8908,0.9564,0.9244,0.9332,0.9592,0.9204,0.9396,0.9704,0.9076
86,0.9888,0.8704,0.826,0.8992,0.95,0.826,0.8932,0.9588,0.9252,0.9344,0.9608,0.9232,0.9404,0.9704,0.9092
87,0.9892,0.8732,0.8284,0.9008,0.9504,0.8276,0.8956,0.9608,0.9296,0.936,0.9636,0.9256,0.942,0.9712,0.9112
88,0.99,0.8756,0.83,0.9024,0.952,0.8304,0.898,0.9616,0.9312,0.94,0.9644,0.9284,0.9444,0.9732,0.912
89,0.9904,0.8764,0.8312,0.904,0.9536,0.8332,0.8992,0.962,0.934,0.9432,0.9664,0.9288,0.9456,0.9744,0.9136
90,0.9904,0.8784,0.8332,0.9064,0.9544,0.8356,0.9012,0.9628,0.9344,0.9444,0.9672,0.93,0.9484,0.9764,0.9156
91,0.9904,0.8808,0.8344,0.908,0.956,0.8368,0.9036,0.966,0.9368,0.9464,0.9696,0.9312,0.9508,0.9792,0.9164
92,0.992,0.8824,0.8348,0.91,0.9588,0.8384,0.9044,0.9684,0.9388,0.9492,0.9708,0.9316,0.9528,0.9812,0.9208
93,0.9928,0.8832,0.8372,0.9108,0.9592,0.8404,0.906,0.9696,0.9392,0.9508,0.972,0.9344,0.9536,0.9816,0.9232
94,0.9928,0.8848,0.84,0.912,0.9604,0.842,0.9068,0.97,0.9392,0.952,0.9752,0.9372,0.9544,0.9824,0.9248
95,0.9932,0.8852,0.8428,0.9148,0.962,0.844,0.9076,0.9716,0.9408,0.9528,0.9752,0.9388,0.956,0.9832,0.9256
96,0.994,0.8864,0.8448,0.916,0.9628,0.8456,0.9092,0.9724,0.942,0.9548,0.9768,0.9404,0.9576,0.9852,0.9272
97,0.9956,0.8888,0.846,0.9172,0.9652,0.8472,0.91,0.9744,0.9448,0.9556,0.9772,0.9416,0.96,0.986,0.9272
98,0.996,0.8904,0.848,0.9184,0.9656,0.8504,0.9108,0.976,0.9472,0.9584,0.9776,0.9428,0.9616,0.9864,0.9288
99,0.9968,0.8912,0.8504,0.9192,0.9676,0.8532,0.9128,0.9772,0.9488,0.9592,0.9784,0.9448,0.964,0.9864,0.9304
100,0.9972,0.892,0.8524,0.9208,0.9696,0.8556,0.914,0.9792,0.9496,0.96,0.98,0.9476,0.9648,0.9868,0.9316

==> data/baseline/cum_datasetmean_valset.csv <==
error,head,torso,left_upper_arm,left_fore_arm,left_hand,right_upper_arm,right_fore_arm,right_hand,left_up_leg,left_lower_leg,left_foot,right_up_leg,right_lower_leg,right_foot,total_vol
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.028824833702882482,0.016851441241685146,0.017738359201773836,0.021286031042128603,0.027494456762749447,0.014634146341463415,0.02394678492239468,0.025277161862527715,0.022172949002217297,0.019955654101995565,0.0270509977827051,0.021286031042128603,0.02483370288248337,0.022172949002217297,0.019068736141906874
2,0.0598669623059867,0.038580931263858094,0.03592017738359202,0.040798226164079826,0.049223946784922396,0.03414634146341464,0.04124168514412417,0.05321507760532151,0.05232815964523282,0.043458980044345896,0.05454545454545454,0.04656319290465632,0.04567627494456763,0.05055432372505543,0.04478935698447894
3,0.09002217294900222,0.054988913525498895,0.050110864745011086,0.056762749445676275,0.07095343680709534,0.049223946784922396,0.05898004434589801,0.07760532150776053,0.07228381374722838,0.06784922394678493,0.07671840354767184,0.06962305986696231,0.06740576496674058,0.07272727272727272,0.06651884700665188
4,0.11574279379157427,0.07405764966740576,0.06829268292682927,0.07804878048780488,0.09312638580931264,0.06873614190687362,0.0811529933481153,0.10687361419068736,0.09356984478935698,0.08913525498891353,0.10066518847006652,0.09090909090909091,0.09401330376940133,0.0975609756097561,0.08647450110864745
5,0.14634146341463414,0.08913525498891353,0.08292682926829269,0.09623059866962307,0.12062084257206208,0.0860310421286031,0.09534368070953436,0.12771618625277162,0.11219512195121951,0.10598669623059867,0.1197339246119734,0.10509977827050998,0.11485587583148558,0.12283813747228381,0.10864745011086474
6,0.17383592017738358,0.10687361419068736,0.09490022172949002,0.11485587583148558,0.14368070953436807,0.09889135254988914,0.11751662971175167,0.14944567627494457,0.12993348115299336,0.12771618625277162,0.14279379157427938,0.12904656319290467,0.13170731707317074,0.14501108647450112,0.12549889135254988
7,0.1960088691796009,0.12771618625277162,0.1073170731707317,0.13303769401330376,0.1631929046563193,0.11485587583148558,0.13481152993348117,0.17427937915742794,0.1516629711751663,0.15077605321507762,0.15920177383592019,0.15210643015521064,0.1516629711751663,0.16674057649667406,0.1467849223946785
8,0.22483370288248336,0.1458980044345898,0.1237250554323725,0.15299334811529933,0.18980044345898003,0.13215077605321507,0.15121951219512195,0.19955654101995565,0.17427937915742794,0.17117516629711751,0.17960088691796008,0.17117516629711751,0.17472283813747227,0.19246119733924613,0.16895787139689578
9,0.2567627494456763,0.16363636363636364,0.13747228381374724,0.16984478935698447,0.2057649667405765,0.14146341463414633,0.17028824833702882,0.21862527716186253,0.19556541019955653,0.19201773835920177,0.20620842572062084,0.19689578713968958,0.1973392461197339,0.21685144124168515,0.18891352549889134
10,0.282039911308204,0.17915742793791575,0.15121951219512195,0.19113082039911308,0.2261640798226164,0.1547671840354767,0.188470066518847,0.24168514412416853,0.21906873614190686,0.2097560975609756,0.22660753880266074,0.21729490022172948,0.21773835920177384,0.24301552106430155,0.20798226164079822
11,0.3082039911308204,0.19955654101995565,0.1662971175166297,0.2133037694013304,0.2501108647450111,0.16674057649667406,0.20931263858093127,0.2620842572062084,0.23991130820399112,0.22838137472283815,0.2492239467849224,0.23636363636363636,0.23059866962305986,0.2611973392461197,0.2261640798226164
12,0.33348115299334813,0.2212860310421286,0.17960088691796008,0.23458980044345898,0.2736141906873614,0.1827050997782705,0.22660753880266074,0.28070953436807095,0.2656319290465632,0.247450110864745,0.2687361419068736,0.2616407982261641,0.25365853658536586,0.28070953436807095,0.24478935698447893
13,0.36097560975609755,0.2337028824833703,0.19290465631929046,0.2572062084257206,0.29623059866962304,0.19556541019955653,0.24878048780487805,0.30643015521064304,0.2886917960088692,0.26696230598669624,0.28558758314855875,0.27893569844789357,0.2731707317073171,0.30155210643015523,0.26297117516629714
14,0.3875831485587583,0.25099778270509976,0.21108647450110865,0.282039911308204,0.31529933481152994,0.2133037694013304,0.2713968957871397,0.3215077605321508,0.3082039911308204,0.2909090909090909,0.3095343680709534,0.29623059866962304,0.2953436807095344,0.32017738359201775,0.28070953436807095
15,0.41685144124168516,0.26696230598669624,0.22660753880266074,0.29933481152993346,0.33392461197339246,0.22749445676274946,0.2913525498891353,0.33880266075388027,0.3343680709534368,0.3090909090909091,0.329490022172949,0.3215077605321508,0.316629711751663,0.34279379157427936,0.3028824833702882
16,0.44124168514412415,0.2860310421286031,0.2385809312638581,0.3188470066518847,0.35432372505543236,0.24124168514412417,0.30864745011086475,0.3614190687361419,0.3534368070953437,0.3254988913525499,0.3485587583148559,0.33968957871396893,0.33658536585365856,0.36363636363636365,0.3210643015521064
17,0.4656319290465632,0.30509977827051,0.25144124168514415,0.33569844789356984,0.375609756097561,0.25543237250554324,0.32505543237250556,0.38137472283813745,0.37339246119733926,0.3490022172949002,0.37339246119733926,0.3649667405764967,0.3605321507760532,0.3902439024390244,0.33880266075388027
18,0.48292682926829267,0.317960088691796,0.2660753880266075,0.35210643015521065,0.39157427937915745,0.27184035476718404,0.3463414634146341,0.40221729490022173,0.3968957871396896,0.37472283813747226,0.39556541019955654,0.3835920177383592,0.38403547671840355,0.40931263858093125,0.35698447893569846
19,0.5046563192904656,0.3303769401330377,0.2811529933481153,0.37073170731707317,0.41419068736141906,0.2851441241685144,0.3662971175166297,0.4199556541019956,0.4164079822616408,0.39334811529933483,0.4239467849223947,0.4031042128603104,0.4106430155210643,0.43902439024390244,0.3804878048780488
20,0.5286031042128603,0.3436807095343681,0.29312638580931266,0.3893569844789357,0.4310421286031042,0.30155210643015523,0.3827050997782705,0.4385809312638581,0.4354767184035477,0.41197339246119735,0.44567627494456763,0.42350332594235035,0.4279379157427938,0.4656319290465632,0.39778270509977826
21,0.5458980044345898,0.35920177383592017,0.3117516629711752,0.4075388026607539,0.45277161862527715,0.31840354767184037,0.3968957871396896,0.45942350332594234,0.4563192904656319,0.43503325942350335,0.4674057649667406,0.4407982261640798,0.4470066518847007,0.48514412416851443,0.4195121951219512
22,0.5631929046563193,0.3778270509977827,0.32682926829268294,0.4221729490022173,0.4762749445676275,0.33126385809312636,0.41818181818181815,0.48248337028824834,0.47405764966740577,0.4585365853658537,0.48957871396895786,0.4616407982261641,0.4700665188470067,0.5095343680709534,0.43503325942350335
23,0.5800443458980045,0.39157427937915745,0.3419068736141907,0.43991130820399116,0.493569844789357,0.34279379157427936,0.4381374722838137,0.5024390243902439,0.4891352549889135,0.4776053215077605,0.5121951219512195,0.47849223946784925,0.49135254988913524,0.5290465631929047,0.4532150776053215
24,0.6017738359201774,0.40443458980044344,0.3596452328159645,0.45986696230598667,0.5157427937915743,0.35609756097560974,0.4549889135254989,0.5219512195121951,0.5073170731707317,0.5015521064301552,0.5361419068736142,0.493569844789357,0.5104212860310421,0.5485587583148559,0.4678492239467849
25,0.623059866962306,0.4190687361419069,0.3720620842572062,0.4776053215077605,0.5388026607538803,0.3689578713968958,0.47361419068736144,0.5374722838137472,0.5286031042128603,0.5215077605321508,0.5592017738359202,0.5139689578713968,0.5374722838137472,0.5707317073170731,0.48647450110864743
26,0.6363636363636364,0.43902439024390244,0.3835920177383592,0.49623059866962305,0.5587583148558758,0.3831485587583149,0.48957871396895786,0.5578713968957871,0.5507760532150776,0.541019955654102,0.5791574279379157,0.5365853658536586,0.549889135254989,0.5951219512195122,0.49889135254988914
27,0.6532150776053215,0.4523281596452328,0.398669623059867,0.5086474501108648,0.5773835920177384,0.3964523281596452,0.5077605321507761,0.5751662971175167,0.5667405764966741,0.5596452328159646,0.5951219512195122,0.5534368070953437,0.5716186252771619,0.6137472283813747,0.5161862527716187
28,0.6665188470066519,0.4656319290465632,0.4146341463414634,0.5259423503325943,0.5946784922394679,0.41197339246119735,0.5254988913525499,0.5920177383592018,0.5827050997782706,0.5725055432372506,0.6137472283813747,0.5738359201773836,0.5920177383592018,0.6314855875831485,0.5361419068736142
29,0.6864745011086475,0.48248337028824834,0.4288248337028825,0.5432372505543237,0.6150776053215078,0.4288248337028825,0.5392461197339247,0.6124168514412417,0.6,0.5906873614190687,0.6297117516629712,0.5862527716186253,0.6097560975609756,0.646119733924612,0.5490022172949002
30,0.7042128603104213,0.49889135254988914,0.4425720620842572,0.5547671840354768,0.633259423503326,0.4407982261640798,0.5525498891352549,0.6301552106430155,0.6150776053215078,0.6119733924611973,0.6470066518847006,0.6026607538802661,0.6270509977827051,0.6585365853658537,0.5680709534368071
31,0.7246119733924612,0.5113082039911309,0.45764966740576496,0.5707317073170731,0.6514412416851442,0.4563192904656319,0.5689578713968958,0.6501108647450111,0.6314855875831485,0.6301552106430155,0.6665188470066519,0.6199556541019956,0.646119733924612,0.6771618625277162,0.5818181818181818
32,0.7405764966740577,0.5254988913525499,0.46696230598669625,0.5827050997782706,0.6696230598669624,0.4722838137472284,0.5813747228381375,0.6643015521064302,0.6487804878048781,0.647450110864745,0.6860310421286031,0.6341463414634146,0.6549889135254989,0.6949002217294901,0.5995565410199557
33,0.7547671840354767,0.5427937915742794,0.47583148558758315,0.5955654101995566,0.6842572062084257,0.4842572062084257,0.5968957871396896,0.6798226164079822,0.6598669623059867,0.6594235033259424,0.6957871396895787,0.6470066518847006,0.6682926829268293,0.7148558758314856,0.6146341463414634
34,0.7694013303769401,0.5592017738359202,0.4909090909090909,0.6110864745011086,0.697560975609756,0.5011086474501109,0.611529933481153,0.6900221729490023,0.6753880266075388,0.6700665188470066,0.7104212860310422,0.6656319290465632,0.6802660753880266,0.7268292682926829,0.6292682926829268
35,0.7835920177383592,0.5742793791574279,0.5068736141906873,0.6239467849223946,0.7113082039911308,0.5086474501108648,0.6283813747228382,0.697560975609756,0.6895787139689579,0.6815964523281597,0.7277161862527716,0.6798226164079822,0.693569844789357,0.739689578713969,0.6456762749445676
36,0.7968957871396896,0.5880266075388026,0.5232815964523282,0.6416851441241685,0.7277161862527716,0.5219512195121951,0.6421286031042128,0.7130820399113083,0.7006651884700665,0.6949002217294901,0.742350332594235,0.6886917960088692,0.7046563192904657,0.7565410199556541,0.6567627494456763
37,0.8097560975609757,0.6039911308203991,0.5352549889135255,0.6527716186252772,0.7370288248337029,0.5379157427937916,0.6558758314855876,0.7312638580931264,0.7099778270509978,0.7059866962305986,0.7560975609756098,0.7028824833702882,0.7170731707317073,0.7680709534368071,0.6740576496674058
38,0.8212860310421286,0.6164079822616408,0.5454545454545454,0.6643015521064302,0.7556541019955654,0.5516629711751663,0.669179600886918,0.7450110864745011,0.7148558758314856,0.71529933481153,0.766740576496674,0.7126385809312639,0.7259423503325942,0.7791574279379158,0.6864745011086475
39,0.8328159645232815,0.6288248337028824,0.5649667405764967,0.6762749445676275,0.7600886917960089,0.5671840354767184,0.6811529933481153,0.7574279379157428,0.7237250554323725,0.7268292682926829,0.7787139689578714,0.7188470066518847,0.7388026607538802,0.7911308203991131,0.7006651884700665
40,0.8439024390243902,0.6443458980044345,0.5791574279379157,0.6886917960088692,0.7725055432372505,0.5787139689578714,0.6944567627494457,0.7698447893569845,0.7374722838137472,0.7365853658536585,0.7871396895787139,0.7299334811529934,0.7543237250554323,0.8079822616407982,0.7095343680709535
41,0.8532150776053216,0.6580931263858093,0.5898004434589801,0.7024390243902439,0.7827050997782705,0.5964523281596452,0.7055432372505543,0.7791574279379158,0.7485587583148559,0.7490022172949002,0.7968957871396896,0.7392461197339246,0.7645232815964523,0.8150776053215077,0.7184035476718403
42,0.8638580931263858,0.6665188470066519,0.6044345898004435,0.7139689578713969,0.7911308203991131,0.6062084257206208,0.7170731707317073,0.7906873614190687,0.753880266075388,0.7605321507760532,0.8101995565410199,0.7481152993348116,0.7738359201773836,0.8235033259423503,0.728159645232816
43,0.8687361419068736,0.6749445676274944,0.6159645232815965,0.7228381374722838,0.798669623059867,0.6226164079822616,0.7241685144124168,0.7977827050997782,0.7640798226164079,0.7711751662971175,0.8164079822616408,0.7565410199556541,0.7813747228381375,0.8292682926829268,0.7392461197339246
44,0.8762749445676274,0.6847006651884701,0.6283813747228382,0.7339246119733924,0.8088691796008869,0.6305986696230599,0.7330376940133038,0.8101995565410199,0.774279379157428,0.7827050997782705,0.8221729490022173,0.7649667405764967,0.7880266075388027,0.8381374722838137,0.7463414634146341
45,0.8815964523281596,0.6962305986696231,0.6350332594235033,0.7419068736141907,0.8137472283813747,0.6394678492239468,0.7441241685144124,0.8199556541019956,0.7809312638580931,0.7911308203991131,0.8266075388026608,0.7733924611973393,0.7951219512195122,0.8421286031042129,0.7578713968957871
46,0.8895787139689578,0.7059866962305986,0.6465631929046564,0.7529933481152994,0.8203991130820399,0.6509977827050998,0.7534368070953437,0.8292682926829268,0.7871396895787139,0.7968957871396896,0.834589800443459,0.7835920177383592,0.801330376940133,0.8483370288248337,0.7689578713968958
47,0.8931263858093126,0.7157427937915742,0.6572062084257206,0.7605321507760532,0.8310421286031042,0.6616407982261641,0.7627494456762749,0.8354767184035476,0.7937915742793792,0.8057649667405765,0.8416851441241685,0.7893569844789357,0.8079822616407982,0.8554323725055433,0.776940133037694
48,0.9002217294900222,0.7268292682926829,0.6656319290465632,0.7685144124168515,0.8368070953436807,0.670509977827051,0.7694013303769401,0.8403547671840355,0.8004434589800443,0.811529933481153,0.8492239467849224,0.7915742793791575,0.8141906873614191,0.8625277161862528,0.7835920177383592
49,0.9042128603104213,0.7348115299334812,0.6727272727272727,0.7773835920177383,0.8425720620842572,0.6780487804878049,0.7733924611973393,0.8452328159645233,0.8062084257206208,0.8177383592017738,0.8545454545454545,0.7977827050997782,0.8195121951219512,0.8665188470066519,0.78980044345898
50,0.907760532150776,0.7432372505543238,0.6824833702882483,0.7840354767184036,0.8496674057649667,0.6873614190687362,0.7809312638580931,0.8505543237250555,0.812860310421286,0.8239467849223947,0.8572062084257206,0.8039911308203991,0.8292682926829268,0.870509977827051,0.7960088691796009
51,0.9108647450110865,0.7485587583148559,0.6873614190687362,0.788470066518847,0.8545454545454545,0.6988913525498891,0.7853658536585366,0.8527716186252772,0.8164079822616408,0.8292682926829268,0.8620842572062084,0.8101995565410199,0.834589800443459,0.8753880266075388,0.8017738359201774
52,0.9148558758314855,0.7565410199556541,0.6980044345898004,0.7937915742793792,0.8572062084257206,0.7086474501108647,0.78980044345898,0.8580931263858093,0.821729490022173,0.8337028824833703,0.8678492239467849,0.8181818181818182,0.8403547671840355,0.8798226164079823,0.8062084257206208
53,0.9206208425720621,0.7618625277161862,0.7059866962305986,0.797339246119734,0.8603104212860311,0.7135254988913525,0.7942350332594235,0.8643015521064301,0.8283813747228381,0.8390243902439024,0.8727272727272727,0.8235033259423503,0.847450110864745,0.8842572062084257,0.8119733924611974
54,0.9237250554323725,0.7698447893569845,0.7148558758314856,0.8017738359201774,0.8643015521064301,0.7197339246119734,0.7968957871396896,0.8669623059866962,0.8354767184035476,0.8452328159645233,0.880709534368071,0.8292682926829268,0.8509977827050997,0.8886917960088692,0.8155210643015521
55,0.9254988913525499,0.7778270509977827,0.7197339246119734,0.8053215077605321,0.8687361419068736,0.7286031042128603,0.8004434589800443,0.871840354767184,0.8403547671840355,0.8492239467849224,0.8838137472283814,0.8372505543237251,0.8563192904656319,0.8944567627494456,0.8195121951219512
56,0.9299334811529933,0.7822616407982261,0.7263858093126386,0.8097560975609757,0.8722838137472284,0.7321507760532151,0.8053215077605321,0.8758314855875832,0.8443458980044346,0.8523281596452328,0.8882483370288249,0.8443458980044346,0.8620842572062084,0.8975609756097561,0.8239467849223947
57,0.9325942350332594,0.7858093126385809,0.7303769401330377,0.8141906873614191,0.8736141906873615,0.7365853658536585,0.8088691796008869,0.8802660753880266,0.8496674057649667,0.8554323725055433,0.893569844789357,0.8483370288248337,0.8656319290465632,0.9011086474501109,0.8279379157427937
58,0.9343680709534368,0.7902439024390244,0.7365853658536585,0.8181818181818182,0.8793791574279379,0.7401330376940133,0.8101995565410199,0.8829268292682927,0.8580931263858093,0.8594235033259423,0.8957871396895787,0.8501108647450111,0.870509977827051,0.906430155210643,0.8292682926829268
59,0.9370288248337029,0.7920177383592018,0.7405764966740577,0.8199556541019956,0.8833702882483371,0.7432372505543238,0.8150776053215077,0.8878048780487805,0.8620842572062084,0.8643015521064301,0.8984478935698448,0.8541019955654102,0.8745011086474501,0.9099778270509978,0.8319290465631929
60,0.9388026607538803,0.7955654101995565,0.7454545454545455,0.823059866962306,0.8873614190687361,0.7490022172949002,0.8159645232815964,0.8922394678492239,0.8669623059866962,0.8687361419068736,0.9024390243902439,0.8572062084257206,0.8776053215077605,0.9121951219512195,0.835920177383592
61,0.9427937915742793,0.797339246119734,0.7490022172949002,0.8261640798226164,0.8913525498891353,0.7534368070953437,0.8186252771618625,0.8962305986696231,0.8687361419068736,0.8727272727272727,0.9046563192904656,0.8611973392461197,0.8793791574279379,0.9148558758314855,0.8385809312638581
62,0.9476718403547671,0.7995565410199557,0.7507760532150776,0.8279379157427937,0.8931263858093126,0.7565410199556541,0.8208425720620842,0.9015521064301553,0.8736141906873615,0.8767184035476718,0.907760532150776,0.8660753880266076,0.882039911308204,0.9201773835920177,0.8434589800443459
63,0.9512195121951219,0.8035476718403548,0.7565410199556541,0.8314855875831486,0.8971175166297117,0.7569844789356984,0.8248337028824834,0.9055432372505543,0.8749445676274945,0.8793791574279379,0.9113082039911308,0.8682926829268293,0.88470066518847,0.9215077605321508,0.8470066518847007
64,0.9529933481152993,0.8062084257206208,0.7587583148558759,0.8363636363636363,0.9006651884700665,0.761419068736142,0.8283813747228381,0.9086474501108648,0.8780487804878049,0.880709534368071,0.9135254988913526,0.870509977827051,0.8869179600886918,0.9250554323725055,0.8536585365853658
65,0.9560975609756097,0.8097560975609757,0.761419068736142,0.8394678492239468,0.9042128603104213,0.7627494456762749,0.8319290465631929,0.9126385809312638,0.8798226164079823,0.88470066518847,0.9152993348115299,0.8749445676274945,0.8909090909090909,0.9272727272727272,0.8567627494456763
66,0.9569844789356985,0.8133037694013304,0.7627494456762749,0.8430155210643016,0.906430155210643,0.7662971175166298,0.8332594235033259,0.9148558758314855,0.8838137472283814,0.8882483370288249,0.917960088691796,0.8784922394678493,0.8944567627494456,0.9281596452328159,0.8585365853658536
67,0.9605321507760533,0.8137472283813747,0.765410199556541,0.844789356984479,0.9099778270509978,0.7689578713968958,0.8376940133037694,0.917960088691796,0.8851441241685144,0.8900221729490022,0.9201773835920177,0.8811529933481153,0.8971175166297117,0.9325942350332594,0.8616407982261641
68,0.9609756097560975,0.8146341463414634,0.7676274944567627,0.8470066518847007,0.9135254988913526,0.7707317073170732,0.8390243902439024,0.9197339246119733,0.8895787139689578,0.8931263858093126,0.9219512195121952,0.8829268292682927,0.8997782705099778,0.9356984478935698,0.8651884700665189
69,0.9614190687361419,0.8168514412416852,0.7707317073170732,0.8496674057649667,0.916629711751663,0.7725055432372505,0.8430155210643016,0.9223946784922394,0.8900221729490022,0.89490022172949,0.9263858093126386,0.8855875831485588,0.9019955654101995,0.9374722838137473,0.8691796008869179
70,0.9645232815964523,0.8195121951219512,0.7738359201773836,0.8554323725055433,0.9175166297117516,0.7764966740576497,0.8443458980044346,0.9246119733924612,0.8917960088691796,0.8984478935698448,0.9272727272727272,0.8878048780487805,0.9055432372505543,0.941019955654102,0.8722838137472284
71,0.9667405764966741,0.8235033259423503,0.7760532150776053,0.857649667405765,0.9201773835920177,0.7778270509977827,0.8483370288248337,0.929490022172949,0.8944567627494456,0.8997782705099778,0.9317073170731708,0.8895787139689578,0.907760532150776,0.9419068736141907,0.8740576496674057
72,0.9685144124168514,0.8252771618625278,0.7809312638580931,0.8629711751662971,0.9219512195121952,0.7791574279379158,0.8523281596452328,0.9312638580931264,0.8953436807095344,0.9019955654101995,0.9352549889135255,0.8931263858093126,0.9099778270509978,0.9445676274944568,0.8762749445676274
73,0.9689578713968958,0.8297117516629712,0.7835920177383592,0.8656319290465632,0.9246119733924612,0.7831485587583149,0.8541019955654102,0.9321507760532151,0.8988913525498892,0.9055432372505543,0.9379157427937915,0.8953436807095344,0.9135254988913526,0.9490022172949002,0.8789356984478935
74,0.9698447893569845,0.8319290465631929,0.7875831485587583,0.8674057649667406,0.926829268292683,0.7840354767184036,0.8567627494456763,0.9348115299334812,0.9011086474501109,0.9099778270509978,0.941019955654102,0.8980044345898004,0.916629711751663,0.9516629711751663,0.8811529933481153
75,0.9711751662971175,0.8337028824833703,0.7906873614190687,0.871840354767184,0.929490022172949,0.7875831485587583,0.8594235033259423,0.9379157427937915,0.9028824833702882,0.9130820399113082,0.9463414634146341,0.9002217294900222,0.9175166297117516,0.953880266075388,0.8824833702882483
76,0.9738359201773836,0.8350332594235034,0.7920177383592018,0.8731707317073171,0.9312638580931264,0.7906873614190687,0.8625277161862528,0.941019955654102,0.9046563192904656,0.9161862527716186,0.9476718403547671,0.9015521064301553,0.9188470066518847,0.9547671840354767,0.8842572062084257
77,0.9760532150776053,0.8372505543237251,0.7946784922394678,0.8758314855875832,0.9325942350332594,0.7937915742793792,0.8660753880266076,0.9427937915742793,0.9068736141906873,0.9188470066518847,0.9503325942350332,0.903769401330377,0.9197339246119733,0.9556541019955654,0.8860310421286031
78,0.9787139689578714,0.8407982261640798,0.7982261640798226,0.8784922394678493,0.9348115299334812,0.7960088691796009,0.8674057649667406,0.9458980044345898,0.9082039911308204,0.9197339246119733,0.9507760532150776,0.9055432372505543,0.9219512195121952,0.9583148558758315,0.8864745011086475
79,0.9800443458980045,0.8443458980044346,0.7991130820399113,0.8811529933481153,0.9374722838137473,0.797339246119734,0.8713968957871396,0.9472283813747229,0.9095343680709534,0.9223946784922394,0.9529933481152993,0.9073170731707317,0.9272727272727272,0.9600886917960089,0.8891352549889135
80,0.9813747228381374,0.847450110864745,0.8008869179600887,0.8833702882483371,0.9392461197339246,0.7995565410199557,0.8740576496674057,0.9494456762749446,0.9135254988913526,0.9241685144124169,0.9560975609756097,0.9082039911308204,0.9286031042128603,0.9623059866962306,0.8904656319290466
81,0.9835920177383592,0.8514412416851441,0.8035476718403548,0.8855875831485588,0.9414634146341463,0.8022172949002218,0.8753880266075388,0.9507760532150776,0.9152993348115299,0.9272727272727272,0.9574279379157428,0.9099778270509978,0.930820399113082,0.9645232815964523,0.8926829268292683
82,0.9840354767184035,0.8536585365853658,0.8062084257206208,0.8882483370288249,0.9436807095343681,0.8053215077605321,0.8776053215077605,0.9516629711751663,0.916629711751663,0.9290465631929047,0.9605321507760533,0.9117516629711752,0.9334811529933481,0.9671840354767184,0.8940133037694014
83,0.9849223946784922,0.8558758314855875,0.8070953436807096,0.8904656319290466,0.9450110864745012,0.8075388026607538,0.8802660753880266,0.9529933481152993,0.9184035476718404,0.9312638580931264,0.9623059866962306,0.9148558758314855,0.9352549889135255,0.9694013303769401,0.8988913525498892
84,0.985809312638581,0.8572062084257206,0.8101995565410199,0.8913525498891353,0.9476718403547671,0.8097560975609757,0.8815964523281596,0.9543237250554324,0.9192904656319291,0.9325942350332594,0.9645232815964523,0.9184035476718404,0.9374722838137473,0.9720620842572062,0.8997782705099778
85,0.987139689578714,0.8598669623059867,0.8119733924611974,0.8940133037694014,0.9481152993348115,0.8133037694013304,0.8842572062084257,0.955210643015521,0.9219512195121952,0.9348115299334812,0.9654101995565411,0.9206208425720621,0.939689578713969,0.9751662971175167,0.9006651884700665
86,0.98980044345898,0.8611973392461197,0.812860310421286,0.89490022172949,0.9498891352549889,0.8155210643015521,0.8878048780487805,0.9587583148558758,0.9237250554323725,0.9370288248337029,0.9676274944567628,0.9215077605321508,0.941019955654102,0.9760532150776053,0.9033259423503326
87,0.9902439024390244,0.8625277161862528,0.8146341463414634,0.8971175166297117,0.9512195121951219,0.8159645232815964,0.8891352549889135,0.9605321507760533,0.9263858093126386,0.9401330376940134,0.9694013303769401,0.9219512195121952,0.9423503325942351,0.9773835920177384,0.9059866962305987
88,0.9906873614190688,0.8651884700665189,0.8164079822616408,0.8988913525498892,0.9529933481152993,0.8199556541019956,0.8900221729490022,0.964079822616408,0.9290465631929047,0.9414634146341463,0.9720620842572062,0.9241685144124169,0.9454545454545454,0.9787139689578714,0.9082039911308204
89,0.991130820399113,0.8687361419068736,0.8181818181818182,0.9028824833702882,0.9543237250554324,0.8226164079822617,0.8909090909090909,0.964079822616408,0.9299334811529933,0.9432372505543237,0.9725055432372506,0.9263858093126386,0.9476718403547671,0.9796008869179601,0.9099778270509978
90,0.9915742793791574,0.8696230598669623,0.8190687361419069,0.903769401330377,0.955210643015521,0.8235033259423503,0.8917960088691796,0.9654101995565411,0.9312638580931264,0.9445676274944568,0.9738359201773836,0.9299334811529933,0.9516629711751663,0.9800443458980045,0.9126385809312638
91,0.9924611973392461,0.8713968957871396,0.8208425720620842,0.9055432372505543,0.9560975609756097,0.825720620842572,0.8940133037694014,0.9658536585365853,0.9339246119733925,0.9476718403547671,0.9747228381374723,0.9317073170731708,0.9534368070953437,0.9804878048780488,0.9139689578713969
92,0.9929046563192905,0.8736141906873615,0.823059866962306,0.907760532150776,0.9587583148558758,0.8292682926829268,0.89490022172949,0.9671840354767184,0.9352549889135255,0.9498891352549889,0.9747228381374723,0.9330376940133037,0.9547671840354767,0.9822616407982262,0.9152993348115299
93,0.9933481152993349,0.8758314855875832,0.8235033259423503,0.9095343680709534,0.9605321507760533,0.8319290465631929,0.8971175166297117,0.9685144124168514,0.9365853658536586,0.9503325942350332,0.9760532150776053,0.9361419068736142,0.9574279379157428,0.9840354767184035,0.9184035476718404
94,0.9937915742793791,0.8771618625277162,0.825720620842572,0.9108647450110865,0.9605321507760533,0.8350332594235034,0.8997782705099778,0.9698447893569845,0.941019955654102,0.9521064301552107,0.976940133037694,0.9379157427937915,0.9587583148558758,0.9844789356984479,0.9210643015521064
95,0.9942350332594235,0.8811529933481153,0.8270509977827051,0.9126385809312638,0.9618625277161863,0.8394678492239468,0.9006651884700665,0.9702882483370289,0.9427937915742793,0.953880266075388,0.978270509977827,0.9392461197339246,0.9600886917960089,0.9849223946784922,0.9223946784922394
96,0.9951219512195122,0.8824833702882483,0.8292682926829268,0.9144124168514413,0.9623059866962306,0.8425720620842572,0.9033259423503326,0.9707317073170731,0.9450110864745012,0.9556541019955654,0.9800443458980045,0.9414634146341463,0.9605321507760533,0.985809312638581,0.9246119733924612
97,0.9964523281596452,0.88470066518847,0.8323725055432373,0.9152993348115299,0.964079822616408,0.8434589800443459,0.9046563192904656,0.9729490022172949,0.9467849223946785,0.9569844789356985,0.9813747228381374,0.9419068736141907,0.9609756097560975,0.9866962305986696,0.926829268292683
98,0.9964523281596452,0.8855875831485588,0.8337028824833703,0.917960088691796,0.9654101995565411,0.8452328159645233,0.906430155210643,0.9733924611973392,0.9476718403547671,0.9578713968957872,0.9813747228381374,0.9436807095343681,0.962749445676275,0.9866962305986696,0.9281596452328159
99,0.9968957871396896,0.8869179600886918,0.834589800443459,0.9192904656319291,0.9671840354767184,0.8456762749445677,0.9082039911308204,0.9747228381374723,0.9481152993348115,0.9600886917960089,0.9813747228381374,0.9463414634146341,0.9636363636363636,0.987139689578714,0.9299334811529933
100,0.9968957871396896,0.8886917960088692,0.8376940133037694,0.9210643015521064,0.9676274944567628,0.847450110864745,0.9086474501108648,0.9747228381374723,0.9490022172949002,0.9609756097560975,0.9813747228381374,0.9472283813747229,0.9645232815964523,0.9889135254988913,0.930820399113082



==> data/results_best/cum_error_test.csv <==
error,head,torso,left_upper_arm,left_fore_arm,left_hand,right_upper_arm,right_fore_arm,right_hand,left_up_leg,left_lower_leg,left_foot,right_up_leg,right_lower_leg,right_foot,total_vol
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1,0.110724926,0.104766634,0.055114201,0.08142999,0.06653426,0.072989076,0.084409136,0.076961271,0.078450844,0.073485601,0.084409136,0.078450844,0.084409136,0.100297915,0.122144985
2,0.214995035,0.200595829,0.119662363,0.167328699,0.130089374,0.140019861,0.161866931,0.148460775,0.149453823,0.152432969,0.163356504,0.152432969,0.163853029,0.185700099,0.243296922
3,0.317775571,0.291956306,0.183714002,0.223435948,0.200099305,0.2040715,0.233862959,0.230387289,0.215988083,0.224925521,0.250744786,0.228401192,0.239324727,0.284011917,0.347070506
4,0.417576961,0.368421053,0.236842105,0.297914598,0.257696127,0.269116187,0.304865938,0.30387289,0.286991063,0.300397219,0.33714002,0.294438928,0.314796425,0.367428004,0.44836147
5,0.501489573,0.448857994,0.28897716,0.369414101,0.323237339,0.333167825,0.386792453,0.370903674,0.347567031,0.357497517,0.420556107,0.357994042,0.383316783,0.460774578,0.534756703
6,0.579940417,0.519364449,0.344587885,0.436444886,0.38530288,0.391261172,0.459781529,0.438430983,0.413108242,0.426514399,0.502482622,0.413108242,0.440913605,0.540218471,0.608242304
7,0.656405164,0.588381331,0.40367428,0.497020854,0.442899702,0.443396226,0.515888779,0.49652433,0.47020854,0.492055611,0.565044687,0.467229394,0.51142006,0.612711023,0.675273088
8,0.715491559,0.643495531,0.461271102,0.546176763,0.500993049,0.498013903,0.57000993,0.549652433,0.529294935,0.54816286,0.634558093,0.515888779,0.571002979,0.676266137,0.731876862
9,0.754220457,0.688679245,0.506454816,0.602284012,0.564051639,0.550645482,0.628599801,0.608242304,0.57000993,0.606256207,0.706057597,0.578947368,0.61817279,0.72591857,0.778053625
10,0.793942403,0.728401192,0.553128103,0.650943396,0.609731877,0.588381331,0.670804369,0.658391261,0.616683217,0.649950348,0.767130089,0.622144985,0.676762661,0.786494538,0.819265144
11,0.833167825,0.771598808,0.58490566,0.700595829,0.653922542,0.636047666,0.720953327,0.708043694,0.658391261,0.691658391,0.819265144,0.671300894,0.718470705,0.829195631,0.851539225
12,0.867428004,0.803376365,0.628103277,0.7408143,0.690168818,0.682224429,0.754220457,0.750744786,0.700099305,0.733366435,0.85898709,0.7040715,0.762164846,0.870903674,0.878351539
13,0.893743793,0.83366435,0.668818272,0.780536246,0.716981132,0.713505462,0.786991063,0.778550149,0.736842105,0.769612711,0.894736842,0.738331678,0.792949355,0.904170804,0.898709037
14,0.914597815,0.856007944,0.703574975,0.811320755,0.74428997,0.740317776,0.814796425,0.815789474,0.76266137,0.802879841,0.926017875,0.766633565,0.825223436,0.93694141,0.912115194
15,0.931976167,0.877855015,0.732869911,0.841608739,0.773088381,0.767626614,0.836146971,0.842601787,0.791956306,0.831678252,0.943892751,0.7959285,0.856504469,0.956802383,0.928997021
16,0.94836147,0.897219464,0.765640516,0.86693148,0.805362463,0.791459782,0.85898709,0.863952334,0.820258193,0.856504469,0.957795432,0.823733863,0.88182721,0.971698113,0.940913605
17,0.957795432,0.908639523,0.793445879,0.885799404,0.826713009,0.817279047,0.880337637,0.883316783,0.848063555,0.884309831,0.972194638,0.854021847,0.901688183,0.977656405,0.950844091
18,0.96673287,0.919563059,0.819265144,0.901688183,0.849056604,0.841112214,0.898709037,0.906653426,0.86693148,0.905163853,0.980139027,0.872889772,0.921052632,0.984607746,0.959781529
19,0.971698113,0.927507448,0.841112214,0.91509434,0.864945382,0.857994042,0.909632572,0.919563059,0.883813307,0.920556107,0.986097319,0.884309831,0.93346574,0.992055611,0.964746773
20,0.978152929,0.933962264,0.861966236,0.927507448,0.879841112,0.878848064,0.921052632,0.932969215,0.898709037,0.93346574,0.98857994,0.899205561,0.945382324,0.993048659,0.97020854
21,0.983614697,0.943396226,0.875868918,0.94041708,0.893743793,0.893743793,0.933962264,0.946871897,0.910129096,0.940913605,0.993048659,0.909632572,0.953823237,0.995531281,0.973684211
22,0.987586892,0.953326713,0.890764647,0.954816286,0.904667329,0.905660377,0.943396226,0.958788481,0.924031778,0.950844091,0.994538232,0.919066534,0.959781529,0.99652433,0.978152929
23,0.989076465,0.959285005,0.899702085,0.960774578,0.916087388,0.917080437,0.951340616,0.9632572,0.93346574,0.959285005,0.99652433,0.931976167,0.968222443,0.997517378,0.984111221
24,0.994041708,0.964250248,0.911618669,0.966236346,0.928003972,0.924031778,0.957298908,0.96673287,0.943396226,0.966236346,0.997020854,0.939424032,0.971201589,0.998013903,0.98510427
25,0.994041708,0.967725919,0.919066534,0.971201589,0.934458788,0.932472691,0.961767627,0.970705065,0.946871897,0.969712016,0.998013903,0.944885799,0.975670308,0.998510427,0.985600794
26,0.995531281,0.972194638,0.928500497,0.975173784,0.942899702,0.941906653,0.968222443,0.976663357,0.953823237,0.973187686,0.998013903,0.954816286,0.978649454,0.999006951,0.988083416
27,0.997020854,0.974677259,0.932969215,0.979145978,0.94836147,0.946871897,0.975173784,0.979642502,0.959781529,0.977159881,0.998510427,0.960774578,0.982621648,0.999006951,0.98857994
28,0.997020854,0.978649454,0.939424032,0.9816286,0.954319762,0.950347567,0.979642502,0.982621648,0.964250248,0.982621648,0.998510427,0.962760675,0.984111221,0.999503476,0.989572989
29,0.997517378,0.983614697,0.946375372,0.986593843,0.959285005,0.95531281,0.983118173,0.985600794,0.968222443,0.985600794,0.998510427,0.968222443,0.986097319,0.999503476,0.990069513
30,0.997517378,0.984607746,0.954319762,0.987586892,0.965243297,0.960774578,0.983614697,0.98857994,0.969712016,0.987586892,0.999503476,0.972691162,0.987586892,0.999503476,0.992055611
31,0.998013903,0.98510427,0.961767627,0.98857994,0.971201589,0.965243297,0.986593843,0.990566038,0.972691162,0.988083416,0.999503476,0.975173784,0.98857994,0.999503476,0.993048659
32,0.998510427,0.985600794,0.966236346,0.989572989,0.974677259,0.969712016,0.988083416,0.992055611,0.976663357,0.990566038,0.999503476,0.976663357,0.989572989,1,0.993545184
33,0.998510427,0.986097319,0.969215492,0.990069513,0.978649454,0.972691162,0.990566038,0.994041708,0.979642502,0.991559086,0.999503476,0.980635551,0.991559086,1,0.993545184
34,0.999006951,0.987586892,0.973187686,0.990566038,0.980635551,0.976166832,0.991559086,0.994041708,0.983118173,0.991559086,1,0.982621648,0.992552135,1,0.995034757
35,0.999503476,0.988083416,0.975670308,0.991559086,0.984111221,0.979642502,0.993048659,0.997020854,0.985600794,0.993545184,1,0.98510427,0.993048659,1,0.995034757
36,0.999503476,0.98857994,0.978152929,0.994041708,0.987090367,0.982621648,0.993545184,0.998013903,0.986593843,0.993545184,1,0.986097319,0.993048659,1,0.995034757
37,0.999503476,0.989076465,0.980139027,0.995034757,0.989572989,0.983614697,0.994041708,0.998013903,0.98857994,0.993545184,1,0.986593843,0.993545184,1,0.995034757
38,0.999503476,0.989572989,0.982125124,0.996027805,0.991559086,0.984111221,0.995034757,0.998013903,0.98857994,0.994041708,1,0.988083416,0.993545184,1,0.995531281
39,0.999503476,0.990069513,0.983614697,0.996027805,0.993048659,0.984607746,0.995531281,0.998510427,0.989076465,0.994538232,1,0.988083416,0.993545184,1,0.996027805
40,1,0.990566038,0.98510427,0.99652433,0.994041708,0.98510427,0.995531281,0.998510427,0.990069513,0.995531281,1,0.989076465,0.995034757,1,0.996027805
41,1,0.991559086,0.985600794,0.997020854,0.994538232,0.986097319,0.996027805,0.998510427,0.991062562,0.996027805,1,0.989572989,0.995034757,1,0.996027805
42,1,0.992055611,0.986097319,0.998013903,0.99652433,0.98857994,0.996027805,0.998510427,0.991062562,0.997020854,1,0.990566038,0.995531281,1,0.99652433
43,1,0.992055611,0.986593843,0.998510427,0.99652433,0.989076465,0.99652433,0.998510427,0.991062562,0.997517378,1,0.990566038,0.99652433,1,0.997020854
44,1,0.993545184,0.986593843,0.998510427,0.998013903,0.991062562,0.99652433,0.999503476,0.991559086,0.998013903,1,0.990566038,0.99652433,1,0.997020854
45,1,0.994041708,0.98857994,0.998510427,0.998510427,0.992055611,0.997020854,0.999503476,0.993048659,0.998013903,1,0.991559086,0.99652433,1,0.997020854
46,1,0.994041708,0.989572989,0.998510427,0.998510427,0.992055611,0.998013903,0.999503476,0.993545184,0.998510427,1,0.993048659,0.99652433,1,0.997517378
47,1,0.994538232,0.990566038,0.999006951,0.998510427,0.992552135,0.998510427,0.999503476,0.994041708,0.998510427,1,0.994041708,0.997020854,1,0.997517378
48,1,0.994538232,0.992055611,0.999503476,0.999006951,0.992552135,0.999006951,0.999503476,0.994041708,0.998510427,1,0.994041708,0.997020854,1,0.998013903
49,1,0.995531281,0.993048659,0.999503476,0.999006951,0.993048659,0.999006951,0.999503476,0.994041708,0.998510427,1,0.994041708,0.997517378,1,0.998013903
50,1,0.996027805,0.993545184,0.999503476,0.999006951,0.993048659,0.999006951,0.999503476,0.994041708,0.998510427,1,0.994041708,0.997517378,1,0.998013903
51,1,0.996027805,0.993545184,0.999503476,0.999006951,0.993048659,0.999503476,1,0.994538232,0.999006951,1,0.994041708,0.997517378,1,0.998510427
52,1,0.996027805,0.993545184,0.999503476,0.999006951,0.993048659,0.999503476,1,0.995034757,0.999006951,1,0.994041708,0.998013903,1,0.999006951
53,1,0.996027805,0.994041708,0.999503476,0.999006951,0.994041708,0.999503476,1,0.995034757,0.999006951,1,0.994538232,0.998510427,1,0.999006951
54,1,0.996027805,0.995034757,0.999503476,0.999006951,0.994041708,0.999503476,1,0.995531281,0.999006951,1,0.995034757,0.999006951,1,0.999006951
55,1,0.996027805,0.995034757,0.999503476,0.999503476,0.994041708,0.999503476,1,0.995531281,0.999006951,1,0.995034757,0.999006951,1,0.999006951
56,1,0.997020854,0.995034757,0.999503476,0.999503476,0.994538232,0.999503476,1,0.995531281,0.999503476,1,0.995034757,0.999006951,1,0.999006951
57,1,0.997020854,0.995531281,0.999503476,0.999503476,0.995034757,0.999503476,1,0.995531281,0.999503476,1,0.995531281,0.999006951,1,0.999503476
58,1,0.997517378,0.995531281,0.999503476,1,0.995034757,0.999503476,1,0.995531281,0.999503476,1,0.995531281,0.999006951,1,0.999503476
59,1,0.997517378,0.995531281,0.999503476,1,0.995531281,0.999503476,1,0.995531281,1,1,0.996027805,0.999503476,1,0.999503476
60,1,0.997517378,0.996027805,0.999503476,1,0.995531281,0.999503476,1,0.995531281,1,1,0.99652433,0.999503476,1,0.999503476
61,1,0.997517378,0.996027805,0.999503476,1,0.996027805,0.999503476,1,0.996027805,1,1,0.99652433,0.999503476,1,0.999503476
62,1,0.997517378,0.996027805,0.999503476,1,0.996027805,0.999503476,1,0.996027805,1,1,0.99652433,0.999503476,1,0.999503476
63,1,0.998013903,0.99652433,0.999503476,1,0.996027805,0.999503476,1,0.996027805,1,1,0.99652433,0.999503476,1,0.999503476
64,1,0.998013903,0.99652433,0.999503476,1,0.99652433,0.999503476,1,0.996027805,1,1,0.99652433,0.999503476,1,0.999503476
65,1,0.998510427,0.99652433,0.999503476,1,0.99652433,0.999503476,1,0.996027805,1,1,0.99652433,1,1,0.999503476
66,1,0.998510427,0.99652433,0.999503476,1,0.99652433,0.999503476,1,0.99652433,1,1,0.99652433,1,1,0.999503476
67,1,0.998510427,0.99652433,0.999503476,1,0.997020854,0.999503476,1,0.99652433,1,1,0.99652433,1,1,0.999503476
68,1,0.998510427,0.997020854,0.999503476,1,0.997517378,0.999503476,1,0.99652433,1,1,0.99652433,1,1,0.999503476
69,1,0.998510427,0.997517378,0.999503476,1,0.997517378,0.999503476,1,0.99652433,1,1,0.99652433,1,1,0.999503476
70,1,0.999006951,0.997517378,0.999503476,1,0.997517378,0.999503476,1,0.99652433,1,1,0.997020854,1,1,0.999503476
71,1,0.999006951,0.997517378,0.999503476,1,0.997517378,0.999503476,1,0.99652433,1,1,0.997020854,1,1,0.999503476
72,1,0.999006951,0.998013903,0.999503476,1,0.997517378,0.999503476,1,0.99652433,1,1,0.997020854,1,1,0.999503476
73,1,0.999006951,0.998013903,0.999503476,1,0.997517378,0.999503476,1,0.99652433,1,1,0.997020854,1,1,0.999503476
74,1,0.999006951,0.998013903,0.999503476,1,0.997517378,0.999503476,1,0.997517378,1,1,0.997020854,1,1,0.999503476
75,1,0.999006951,0.998510427,0.999503476,1,0.997517378,0.999503476,1,0.998013903,1,1,0.997020854,1,1,0.999503476
76,1,0.999006951,0.998510427,0.999503476,1,0.998013903,0.999503476,1,0.998013903,1,1,0.997020854,1,1,0.999503476
77,1,0.999006951,0.998510427,0.999503476,1,0.998013903,0.999503476,1,0.998013903,1,1,0.997020854,1,1,0.999503476
78,1,0.999006951,0.998510427,0.999503476,1,0.998013903,0.999503476,1,0.998013903,1,1,0.997020854,1,1,0.999503476
79,1,0.999006951,0.998510427,0.999503476,1,0.998013903,0.999503476,1,0.998013903,1,1,0.997020854,1,1,0.999503476
80,1,0.999006951,0.998510427,1,1,0.998510427,0.999503476,1,0.998013903,1,1,0.997020854,1,1,0.999503476
81,1,0.999006951,0.998510427,1,1,0.998510427,0.999503476,1,0.998013903,1,1,0.997020854,1,1,0.999503476
82,1,0.999006951,0.998510427,1,1,0.998510427,0.999503476,1,0.998013903,1,1,0.997020854,1,1,0.999503476
83,1,0.999503476,0.998510427,1,1,0.998510427,0.999503476,1,0.998013903,1,1,0.997020854,1,1,0.999503476
84,1,0.999503476,0.998510427,1,1,0.998510427,0.999503476,1,0.998013903,1,1,0.997020854,1,1,0.999503476
85,1,0.999503476,0.999006951,1,1,0.998510427,0.999503476,1,0.998013903,1,1,0.997517378,1,1,0.999503476
86,1,0.999503476,0.999006951,1,1,0.998510427,0.999503476,1,0.998013903,1,1,0.998013903,1,1,0.999503476
87,1,0.999503476,0.999006951,1,1,0.998510427,0.999503476,1,0.998013903,1,1,0.998013903,1,1,0.999503476
88,1,0.999503476,0.999006951,1,1,0.998510427,0.999503476,1,0.998013903,1,1,0.998013903,1,1,0.999503476
89,1,0.999503476,0.999006951,1,1,0.998510427,0.999503476,1,0.998013903,1,1,0.998510427,1,1,1
90,1,0.999503476,0.999006951,1,1,0.998510427,0.999503476,1,0.998013903,1,1,0.998510427,1,1,1
91,1,0.999503476,0.999006951,1,1,0.998510427,0.999503476,1,0.998510427,1,1,0.999006951,1,1,1
92,1,0.999503476,0.999503476,1,1,0.998510427,0.999503476,1,0.998510427,1,1,0.999503476,1,1,1
93,1,0.999503476,0.999503476,1,1,0.998510427,0.999503476,1,0.999006951,1,1,0.999503476,1,1,1
94,1,0.999503476,0.999503476,1,1,0.998510427,0.999503476,1,0.999006951,1,1,0.999503476,1,1,1
95,1,0.999503476,0.999503476,1,1,0.998510427,0.999503476,1,0.999006951,1,1,0.999503476,1,1,1
96,1,0.999503476,0.999503476,1,1,0.998510427,0.999503476,1,0.999006951,1,1,0.999503476,1,1,1
97,1,0.999503476,0.999503476,1,1,0.999006951,1,1,0.999006951,1,1,1,1,1,1
98,1,0.999503476,0.999503476,1,1,0.999006951,1,1,0.999503476,1,1,1,1,1,1
99,1,0.999503476,0.999503476,1,1,0.999006951,1,1,0.999503476,1,1,1,1,1,1
100,1,0.999503476,0.999503476,1,1,0.999006951,1,1,0.999503476,1,1,1,1,1,1


==> data/rotation_test/rotY.csv <==
name,axis,deg,pred,gt,PE
real_test_real_test_00000_rotY_0_deg,Y,0,71.3714218139648,68.7893393745457,-0.037536084266781
real_test_real_test_00000_rotY_1_deg,Y,1,71.4089508056641,68.7893393745457,-0.038081648332964
real_test_real_test_00000_rotY_2_deg,Y,2,71.6826629638672,68.7893393745457,-0.042060639273883
real_test_real_test_00000_rotY_3_deg,Y,3,71.420524597168,68.7893393745457,-0.038249898117148
real_test_real_test_00000_rotY_4_deg,Y,4,71.7729873657227,68.7893393745457,-0.043373697411623
real_test_real_test_00000_rotY_5_deg,Y,5,72.4217529296875,68.7893393745457,-0.052804890818386
real_test_real_test_00000_rotY_6_deg,Y,6,73.0959091186523,68.7893393745457,-0.062605191200604
real_test_real_test_00000_rotY_7_deg,Y,7,73.3859786987305,68.7893393745457,-0.066821972212248
real_test_real_test_00000_rotY_8_deg,Y,8,73.6171340942383,68.7893393745457,-0.070182309694909
real_test_real_test_00000_rotY_9_deg,Y,9,73.7951202392578,68.7893393745457,-0.072769718538167
real_test_real_test_00000_rotY_10_deg,Y,10,74.3454437255859,68.7893393745457,-0.080769846048212
real_test_real_test_00000_rotY_11_deg,Y,11,74.5502471923828,68.7893393745457,-0.083747101952382
real_test_real_test_00000_rotY_12_deg,Y,12,74.2358703613281,68.7893393745457,-0.079176963121088
real_test_real_test_00000_rotY_13_deg,Y,13,73.0781021118164,68.7893393745457,-0.062346328315775
real_test_real_test_00000_rotY_14_deg,Y,14,71.0023040771484,68.7893393745457,-0.032170169429213
real_test_real_test_00000_rotY_15_deg,Y,15,71.1007919311524,68.7893393745457,-0.033601900783219
real_test_real_test_00000_rotY_16_deg,Y,16,70.9318695068359,68.7893393745457,-0.031146252482882
real_test_real_test_00000_rotY_17_deg,Y,17,69.6565170288086,68.7893393745457,-0.012606279725137
real_test_real_test_00000_rotY_18_deg,Y,18,70.3827362060547,68.7893393745457,-0.023163426862311
real_test_real_test_00000_rotY_19_deg,Y,19,71.1500473022461,68.7893393745457,-0.034317932824544
real_test_real_test_00000_rotY_20_deg,Y,20,71.6905975341797,68.7893393745457,-0.042175985203712
real_test_real_test_00000_rotY_21_deg,Y,21,71.8442230224609,68.7893393745457,-0.044409259860484
real_test_real_test_00000_rotY_22_deg,Y,22,72.5056304931641,68.7893393745457,-0.054024230388139
real_test_real_test_00000_rotY_23_deg,Y,23,72.6454849243164,68.7893393745457,-0.056057313310929
real_test_real_test_00000_rotY_24_deg,Y,24,71.7583694458008,68.7893393745457,-0.043161194717822
real_test_real_test_00000_rotY_25_deg,Y,25,71.3307189941406,68.7893393745457,-0.036944381828666
real_test_real_test_00000_rotY_26_deg,Y,26,71.2256546020508,68.7893393745457,-0.035417046444359
real_test_real_test_00000_rotY_27_deg,Y,27,71.4958267211914,68.7893393745457,-0.039344575355047
real_test_real_test_00000_rotY_28_deg,Y,28,71.584114074707,68.7893393745457,-0.040628020643494
real_test_real_test_00000_rotY_29_deg,Y,29,71.1709518432617,68.7893393745457,-0.034621824985825
real_test_real_test_00000_rotY_30_deg,Y,30,70.7590484619141,68.7893393745457,-0.028633929403561
real_test_real_test_00000_rotY_31_deg,Y,31,69.8124008178711,68.7893393745457,-0.014872383608091
real_test_real_test_00000_rotY_32_deg,Y,32,69.762077331543,68.7893393745457,-0.014140824230058
real_test_real_test_00000_rotY_33_deg,Y,33,69.9478378295899,68.7893393745457,-0.016841249902639
real_test_real_test_00000_rotY_34_deg,Y,34,70.965217590332,68.7893393745457,-0.031631038116809
real_test_real_test_00000_rotY_35_deg,Y,35,71.3959579467773,68.7893393745457,-0.037892769372869
real_test_real_test_00000_rotY_36_deg,Y,36,70.5062408447266,68.7893393745457,-0.024958830623923
real_test_real_test_00000_rotY_37_deg,Y,37,69.2966537475586,68.7893393745457,-0.007374898169187
real_test_real_test_00000_rotY_38_deg,Y,38,68.5550079345703,68.7893393745457,0.003406508073867
real_test_real_test_00000_rotY_39_deg,Y,39,67.59130859375,68.7893393745457,0.017415936708923
real_test_real_test_00000_rotY_40_deg,Y,40,69.2943725585937,68.7893393745457,-0.007341736214361
real_test_real_test_00000_rotY_41_deg,Y,41,70.050163269043,68.7893393745457,-0.018328768759245
real_test_real_test_00000_rotY_42_deg,Y,42,68.7199859619141,68.7893393745457,0.001008200009801
real_test_real_test_00000_rotY_43_deg,Y,43,67.5943450927734,68.7893393745457,0.017371794708854
real_test_real_test_00000_rotY_44_deg,Y,44,67.128303527832,68.7893393745457,0.024146704443106
real_test_real_test_00000_rotY_45_deg,Y,45,68.3343887329102,68.7893393745457,0.006613679470861
real_test_real_test_00000_rotY_46_deg,Y,46,70.3348846435547,68.7893393745457,-0.022467802177802
real_test_real_test_00000_rotY_47_deg,Y,47,70.217170715332,68.7893393745457,-0.020756578763056
real_test_real_test_00000_rotY_48_deg,Y,48,73.1033248901367,68.7893393745457,-0.062712995281175
real_test_real_test_00000_rotY_49_deg,Y,49,73.2832717895508,68.7893393745457,-0.065328907878246
real_test_real_test_00000_rotY_50_deg,Y,50,73.8196411132813,68.7893393745457,-0.073126181825158
real_test_real_test_00000_rotY_51_deg,Y,51,70.7304916381836,68.7893393745457,-0.028218794965724
real_test_real_test_00000_rotY_52_deg,Y,52,71.4113159179688,68.7893393745457,-0.038116030292817
real_test_real_test_00000_rotY_53_deg,Y,53,71.327522277832,68.7893393745457,-0.036897910728091
real_test_real_test_00000_rotY_54_deg,Y,54,69.3340301513672,68.7893393745457,-0.007918244044411
real_test_real_test_00000_rotY_55_deg,Y,55,70.4973983764648,68.7893393745457,-0.024830286457892
real_test_real_test_00000_rotY_56_deg,Y,56,68.0991363525391,68.7893393745457,0.010033575380752
real_test_real_test_00000_rotY_57_deg,Y,57,63.6215209960938,68.7893393745457,0.075125279955287
real_test_real_test_00000_rotY_58_deg,Y,58,68.4308471679688,68.7893393745457,0.0052114500566
real_test_real_test_00000_rotY_59_deg,Y,59,78.617790222168,68.7893393745457,-0.142877529236152
real_test_real_test_00000_rotY_60_deg,Y,60,73.4774932861328,68.7893393745457,-0.068152332239462
real_test_real_test_00000_rotY_61_deg,Y,61,69.2892913818359,68.7893393745457,-0.007267870455451
real_test_real_test_00000_rotY_62_deg,Y,62,74.5435180664063,68.7893393745457,-0.083649279731123
real_test_real_test_00000_rotY_63_deg,Y,63,82.8976898193359,68.7893393745457,-0.205095012876527
real_test_real_test_00000_rotY_64_deg,Y,64,85.6157684326172,68.7893393745457,-0.244608092054127
real_test_real_test_00000_rotY_65_deg,Y,65,83.1435546875,68.7893393745457,-0.208669183967564
real_test_real_test_00000_rotY_66_deg,Y,66,75.9015731811523,68.7893393745457,-0.103391511988243
real_test_real_test_00000_rotY_67_deg,Y,67,71.7371444702148,68.7893393745457,-0.042852644355528
real_test_real_test_00000_rotY_68_deg,Y,68,81.7294921875,68.7893393745457,-0.188112764719217
real_test_real_test_00000_rotY_69_deg,Y,69,81.3902587890625,68.7893393745457,-0.183181282580823
real_test_real_test_00000_rotY_70_deg,Y,70,78.1237258911133,68.7893393745457,-0.135695248732416
real_test_real_test_00000_rotY_71_deg,Y,71,73.905158996582,68.7893393745457,-0.074369366947713
real_test_real_test_00000_rotY_72_deg,Y,72,76.1619110107422,68.7893393745457,-0.107176078491671
real_test_real_test_00000_rotY_73_deg,Y,73,76.9537734985352,68.7893393745457,-0.118687491379087
real_test_real_test_00000_rotY_74_deg,Y,74,73.2686920166016,68.7893393745457,-0.065116959732184
real_test_real_test_00000_rotY_75_deg,Y,75,70.7968521118164,68.7893393745457,-0.029183486213469
real_test_real_test_00000_rotY_76_deg,Y,76,71.2330169677734,68.7893393745457,-0.035524074158095
real_test_real_test_00000_rotY_77_deg,Y,77,73.2672424316406,68.7893393745457,-0.065095886918081
real_test_real_test_00000_rotY_78_deg,Y,78,71.1787033081055,68.7893393745457,-0.034734509086504
real_test_real_test_00000_rotY_79_deg,Y,79,69.9489059448242,68.7893393745457,-0.016856777239346
real_test_real_test_00000_rotY_80_deg,Y,80,69.4603424072266,68.7893393745457,-0.009754462519655
real_test_real_test_00000_rotY_81_deg,Y,81,69.5267486572266,68.7893393745457,-0.010719819224688
real_test_real_test_00000_rotY_82_deg,Y,82,69.2323379516602,68.7893393745457,-0.006439930680282
real_test_real_test_00000_rotY_83_deg,Y,83,67.4008712768555,68.7893393745457,0.020184349934374
real_test_real_test_00000_rotY_84_deg,Y,84,66.9084854125977,68.7893393745457,0.027342230337569
real_test_real_test_00000_rotY_85_deg,Y,85,68.5363693237305,68.7893393745457,0.003677460099418
real_test_real_test_00000_rotY_86_deg,Y,86,70.2077102661133,68.7893393745457,-0.020619050923644
real_test_real_test_00000_rotY_87_deg,Y,87,69.1321105957031,68.7893393745457,-0.004982911949352
real_test_real_test_00000_rotY_88_deg,Y,88,70.3936157226562,68.7893393745457,-0.023321583877635
real_test_real_test_00000_rotY_89_deg,Y,89,67.9496154785156,68.7893393745457,0.012207180700747
real_test_real_test_00000_rotY_90_deg,Y,90,69.325080871582,68.7893393745457,-0.00778814714471
real_test_real_test_00000_rotY_91_deg,Y,91,66.570442199707,68.7893393745457,0.032256410586489
real_test_real_test_00000_rotY_92_deg,Y,92,68.9125289916992,68.7893393745457,-0.001790824250874
real_test_real_test_00000_rotY_93_deg,Y,93,58.288501739502,68.7893393745457,0.152652107587028
real_test_real_test_00000_rotY_94_deg,Y,94,58.7567749023438,68.7893393745457,0.145844756810011
real_test_real_test_00000_rotY_95_deg,Y,95,58.2183303833008,68.7893393745457,0.153672198153956
real_test_real_test_00000_rotY_96_deg,Y,96,60.4343872070313,68.7893393745457,0.121457078138565
real_test_real_test_00000_rotY_97_deg,Y,97,59.1567001342773,68.7893393745457,0.140030989217971
real_test_real_test_00000_rotY_98_deg,Y,98,56.6718826293945,68.7893393745457,0.176153119877686
real_test_real_test_00000_rotY_99_deg,Y,99,60.1206932067871,68.7893393745457,0.126017290565321
real_test_real_test_00000_rotY_100_deg,Y,100,62.6731910705566,68.7893393745457,0.088911281306072
real_test_real_test_00000_rotY_101_deg,Y,101,61.8884582519531,68.7893393745457,0.100319049220963
real_test_real_test_00000_rotY_102_deg,Y,102,62.0920753479004,68.7893393745457,0.097359039751493
real_test_real_test_00000_rotY_103_deg,Y,103,67.0034713745117,68.7893393745457,0.025961406466055
real_test_real_test_00000_rotY_104_deg,Y,104,71.6493453979492,68.7893393745457,-0.041576297278148
real_test_real_test_00000_rotY_105_deg,Y,105,72.3548583984375,68.7893393745457,-0.051832435902287
real_test_real_test_00000_rotY_106_deg,Y,106,76.1279983520508,68.7893393745457,-0.106683085551198
real_test_real_test_00000_rotY_107_deg,Y,107,76.0938415527344,68.7893393745457,-0.106186543505193
real_test_real_test_00000_rotY_108_deg,Y,108,77.2559509277344,68.7893393745457,-0.123080285843268
real_test_real_test_00000_rotY_109_deg,Y,109,79.6542205810547,68.7893393745457,-0.15794425859146
real_test_real_test_00000_rotY_110_deg,Y,110,81.3823776245117,68.7893393745457,-0.183066713017829
real_test_real_test_00000_rotY_111_deg,Y,111,85.0851974487305,68.7893393745457,-0.236895109363629
real_test_real_test_00000_rotY_112_deg,Y,112,80.269416809082,68.7893393745457,-0.166887449987408
real_test_real_test_00000_rotY_113_deg,Y,113,81.5786437988281,68.7893393745457,-0.185919861137886
real_test_real_test_00000_rotY_114_deg,Y,114,80.9296798706055,68.7893393745457,-0.176485784082876
real_test_real_test_00000_rotY_115_deg,Y,115,79.3294830322266,68.7893393745457,-0.153223504594101
real_test_real_test_00000_rotY_116_deg,Y,116,73.9130935668945,68.7893393745457,-0.074484712877542
real_test_real_test_00000_rotY_117_deg,Y,117,72.0625839233398,68.7893393745457,-0.047583602031296
real_test_real_test_00000_rotY_118_deg,Y,118,69.9604873657227,68.7893393745457,-0.017025137933078
real_test_real_test_00000_rotY_119_deg,Y,119,68.0580444335938,68.7893393745457,0.01063093420581
real_test_real_test_00000_rotY_120_deg,Y,120,70.4502563476563,68.7893393745457,-0.024144976361339
real_test_real_test_00000_rotY_121_deg,Y,121,73.8197402954102,68.7893393745457,-0.073127623649281
real_test_real_test_00000_rotY_122_deg,Y,122,71.7627182006836,68.7893393745457,-0.043224413160132
real_test_real_test_00000_rotY_123_deg,Y,123,72.5324096679688,68.7893393745457,-0.054413522901313
real_test_real_test_00000_rotY_124_deg,Y,124,71.9869995117188,68.7893393745457,-0.046484821140124
real_test_real_test_00000_rotY_125_deg,Y,125,74.1758041381836,68.7893393745457,-0.078303772250371
real_test_real_test_00000_rotY_126_deg,Y,126,70.5056686401367,68.7893393745457,-0.02495051240783
real_test_real_test_00000_rotY_127_deg,Y,127,71.0869293212891,68.7893393745457,-0.033400378134661
real_test_real_test_00000_rotY_128_deg,Y,128,72.5781707763672,68.7893393745457,-0.055078758369694
real_test_real_test_00000_rotY_129_deg,Y,129,71.3280029296875,68.7893393745457,-0.036904898029609
real_test_real_test_00000_rotY_130_deg,Y,130,68.384407043457,68.7893393745457,0.005886556474745
real_test_real_test_00000_rotY_131_deg,Y,131,68.4954299926758,68.7893393745457,0.004272600733518
real_test_real_test_00000_rotY_132_deg,Y,132,71.7333755493164,68.7893393745457,-0.042797855038859
real_test_real_test_00000_rotY_133_deg,Y,133,79.8480377197266,68.7893393745457,-0.160761804746637
real_test_real_test_00000_rotY_134_deg,Y,134,81.0553665161133,68.7893393745457,-0.178312907975191
real_test_real_test_00000_rotY_135_deg,Y,135,82.1719055175781,68.7893393745457,-0.194544187583584
real_test_real_test_00000_rotY_136_deg,Y,136,81.9223403930664,68.7893393745457,-0.190916225361809
real_test_real_test_00000_rotY_137_deg,Y,137,82.2511291503906,68.7893393745457,-0.19569587232911
real_test_real_test_00000_rotY_138_deg,Y,138,82.2956390380859,68.7893393745457,-0.196342918631633
real_test_real_test_00000_rotY_139_deg,Y,139,80.9975051879883,68.7893393745457,-0.177471769963821
real_test_real_test_00000_rotY_140_deg,Y,140,81.1996459960938,68.7893393745457,-0.18041031843577
real_test_real_test_00000_rotY_141_deg,Y,141,80.7313232421875,68.7893393745457,-0.173602246746692
real_test_real_test_00000_rotY_142_deg,Y,142,79.537223815918,68.7893393745457,-0.156243460674218
real_test_real_test_00000_rotY_143_deg,Y,143,79.0717163085938,68.7893393745457,-0.149476314608319
real_test_real_test_00000_rotY_144_deg,Y,144,78.168701171875,68.7893393745457,-0.136349060517362
real_test_real_test_00000_rotY_145_deg,Y,145,78.6118087768555,68.7893393745457,-0.142790576150589
real_test_real_test_00000_rotY_146_deg,Y,146,78.136116027832,68.7893393745457,-0.135875365838227
real_test_real_test_00000_rotY_147_deg,Y,147,78.3025665283203,68.7893393745457,-0.13829507944504
real_test_real_test_00000_rotY_148_deg,Y,148,77.1646118164063,68.7893393745457,-0.121752476735656
real_test_real_test_00000_rotY_149_deg,Y,149,76.5012893676758,68.7893393745457,-0.112109667911475
real_test_real_test_00000_rotY_150_deg,Y,150,75.6204071044922,68.7893393745457,-0.099304162419013
real_test_real_test_00000_rotY_151_deg,Y,151,74.9025268554688,68.7893393745457,-0.088868239417707
real_test_real_test_00000_rotY_152_deg,Y,152,73.8148422241211,68.7893393745457,-0.073056419719521
real_test_real_test_00000_rotY_153_deg,Y,153,72.9477233886719,68.7893393745457,-0.060450995051494
real_test_real_test_00000_rotY_154_deg,Y,154,72.6050643920898,68.7893393745457,-0.055469714526087
real_test_real_test_00000_rotY_155_deg,Y,155,72.1616744995117,68.7893393745457,-0.049024095239587
real_test_real_test_00000_rotY_156_deg,Y,156,71.744873046875,68.7893393745457,-0.042964995727564
real_test_real_test_00000_rotY_157_deg,Y,157,71.2645721435547,68.7893393745457,-0.035982796048262
real_test_real_test_00000_rotY_158_deg,Y,158,70.8203048706055,68.7893393745457,-0.029524422163753
real_test_real_test_00000_rotY_159_deg,Y,159,70.6828231811523,68.7893393745457,-0.027525832110365
real_test_real_test_00000_rotY_160_deg,Y,160,70.4346923828125,68.7893393745457,-0.023918720883597
real_test_real_test_00000_rotY_161_deg,Y,161,70.3599624633789,68.7893393745457,-0.022832361861791
real_test_real_test_00000_rotY_162_deg,Y,162,70.0940017700195,68.7893393745457,-0.018966055021552
real_test_real_test_00000_rotY_163_deg,Y,163,69.4967575073242,68.7893393745457,-0.010283833791843
real_test_real_test_00000_rotY_164_deg,Y,164,68.9085464477539,68.7893393745457,-0.001732929466863
real_test_real_test_00000_rotY_165_deg,Y,165,68.7299575805664,68.7893393745457,0.000863241230679
real_test_real_test_00000_rotY_166_deg,Y,166,68.3831253051758,68.7893393745457,0.005905189278795
real_test_real_test_00000_rotY_167_deg,Y,167,67.9709243774414,68.7893393745457,0.011897410333427
real_test_real_test_00000_rotY_168_deg,Y,168,67.6843948364258,68.7893393745457,0.016062729314839
real_test_real_test_00000_rotY_169_deg,Y,169,67.6319808959961,68.7893393745457,0.016824677909
real_test_real_test_00000_rotY_170_deg,Y,170,67.5396347045898,68.7893393745457,0.018167127076936
real_test_real_test_00000_rotY_171_deg,Y,171,67.3133697509766,68.7893393745457,0.021456371539386
real_test_real_test_00000_rotY_172_deg,Y,172,67.3048477172852,68.7893393745457,0.021580257504404
real_test_real_test_00000_rotY_173_deg,Y,173,67.3838882446289,68.7893393745457,0.020431234588028
real_test_real_test_00000_rotY_174_deg,Y,174,67.4728240966797,68.7893393745457,0.019138361988009
real_test_real_test_00000_rotY_175_deg,Y,175,67.5591430664062,68.7893393745457,0.017883531362923
real_test_real_test_00000_rotY_176_deg,Y,176,67.5830688476563,68.7893393745457,0.017535719020669
real_test_real_test_00000_rotY_177_deg,Y,177,67.5273971557617,68.7893393745457,0.018345025991788
real_test_real_test_00000_rotY_178_deg,Y,178,67.5364303588867,68.7893393745457,0.01821370908706
real_test_real_test_00000_rotY_179_deg,Y,179,67.4830780029297,68.7893393745457,0.018989299555614
real_test_real_test_00000_rotY_180_deg,Y,180,67.5147552490234,68.7893393745457,0.01852880311268
real_test_real_test_00000_rotY_181_deg,Y,181,67.6069412231445,68.7893393745457,0.01718868304525
real_test_real_test_00000_rotY_182_deg,Y,182,67.6417007446289,68.7893393745457,0.016683379144959
real_test_real_test_00000_rotY_183_deg,Y,183,67.69482421875,68.7893393745457,0.015911115962842
real_test_real_test_00000_rotY_184_deg,Y,184,67.886589050293,68.7893393745457,0.013123404476054
real_test_real_test_00000_rotY_185_deg,Y,185,68.0883483886719,68.7893393745457,0.010190401481501
real_test_real_test_00000_rotY_186_deg,Y,186,68.4135360717773,68.7893393745457,0.005463103820814
real_test_real_test_00000_rotY_187_deg,Y,187,68.8446044921875,68.7893393745457,-0.000803396545806
real_test_real_test_00000_rotY_188_deg,Y,188,69.0781478881836,68.7893393745457,-0.004198448716964
real_test_real_test_00000_rotY_189_deg,Y,189,69.1319274902344,68.7893393745457,-0.004980250120202
real_test_real_test_00000_rotY_190_deg,Y,190,69.293815612793,68.7893393745457,-0.007333639817363
real_test_real_test_00000_rotY_191_deg,Y,191,69.3687744140625,68.7893393745457,-0.008423326125606
real_test_real_test_00000_rotY_192_deg,Y,192,69.9929733276367,68.7893393745457,-0.017497390788091
real_test_real_test_00000_rotY_193_deg,Y,193,70.5472412109375,68.7893393745457,-0.025554858534407
real_test_real_test_00000_rotY_194_deg,Y,194,71.201057434082,68.7893393745457,-0.035059474061889
real_test_real_test_00000_rotY_195_deg,Y,195,71.43701171875,68.7893393745457,-0.038489573650187
real_test_real_test_00000_rotY_196_deg,Y,196,71.7328948974609,68.7893393745457,-0.042790867737341
real_test_real_test_00000_rotY_197_deg,Y,197,72.4348602294922,68.7893393745457,-0.0529954334217
real_test_real_test_00000_rotY_198_deg,Y,198,73.0405883789063,68.7893393745457,-0.061800986068688
real_test_real_test_00000_rotY_199_deg,Y,199,73.8453063964844,68.7893393745457,-0.073499281544337
real_test_real_test_00000_rotY_200_deg,Y,200,74.9573364257813,68.7893393745457,-0.089665013609913
real_test_real_test_00000_rotY_201_deg,Y,201,75.6000900268555,68.7893393745457,-0.099008810292921
real_test_real_test_00000_rotY_202_deg,Y,202,76.5298919677734,68.7893393745457,-0.1125254678066
real_test_real_test_00000_rotY_203_deg,Y,203,77.0219116210938,68.7893393745457,-0.119678024551496
real_test_real_test_00000_rotY_204_deg,Y,204,77.7494812011719,68.7893393745457,-0.13025480267865
real_test_real_test_00000_rotY_205_deg,Y,205,78.1811981201172,68.7893393745457,-0.136530730356843
real_test_real_test_00000_rotY_206_deg,Y,206,78.5783309936523,68.7893393745457,-0.142303905054347
real_test_real_test_00000_rotY_207_deg,Y,207,79.3446807861328,68.7893393745457,-0.153444436413543
real_test_real_test_00000_rotY_208_deg,Y,208,80.4577102661133,68.7893393745457,-0.169624697629895
real_test_real_test_00000_rotY_209_deg,Y,209,81.6166763305664,68.7893393745457,-0.186472745234231
real_test_real_test_00000_rotY_210_deg,Y,210,82.127815246582,68.7893393745457,-0.193903241306196
real_test_real_test_00000_rotY_211_deg,Y,211,82.214225769043,68.7893393745457,-0.195159402845856
real_test_real_test_00000_rotY_212_deg,Y,212,82.2853698730469,68.7893393745457,-0.196193634380143
real_test_real_test_00000_rotY_213_deg,Y,213,82.6257705688477,68.7893393745457,-0.201142085679367
real_test_real_test_00000_rotY_214_deg,Y,214,82.9848709106445,68.7893393745457,-0.206362376280526
real_test_real_test_00000_rotY_215_deg,Y,215,84.2874755859375,68.7893393745457,-0.225298517943416
real_test_real_test_00000_rotY_216_deg,Y,216,84.393684387207,68.7893393745457,-0.226842489759909
real_test_real_test_00000_rotY_217_deg,Y,217,84.7781219482422,68.7893393745457,-0.232431110969687
real_test_real_test_00000_rotY_218_deg,Y,218,85.7759552001953,68.7893393745457,-0.246936748922104
real_test_real_test_00000_rotY_219_deg,Y,219,87.0163497924805,68.7893393745457,-0.264968534131313
real_test_real_test_00000_rotY_220_deg,Y,220,86.7323913574219,68.7893393745457,-0.260840591667547
real_test_real_test_00000_rotY_221_deg,Y,221,86.4177856445312,68.7893393745457,-0.256267125549815
real_test_real_test_00000_rotY_222_deg,Y,222,85.8779144287109,68.7893393745457,-0.248418944120411
real_test_real_test_00000_rotY_223_deg,Y,223,85.1601791381836,68.7893393745457,-0.237985128400515
real_test_real_test_00000_rotY_224_deg,Y,224,86.1211395263672,68.7893393745457,-0.25195474050787
real_test_real_test_00000_rotY_225_deg,Y,225,85.9115905761719,68.7893393745457,-0.248908498864898
real_test_real_test_00000_rotY_226_deg,Y,226,85.3952941894531,68.7893393745457,-0.241403027938544
real_test_real_test_00000_rotY_227_deg,Y,227,86.0947723388672,68.7893393745457,-0.251571437110284
real_test_real_test_00000_rotY_228_deg,Y,228,85.7292938232422,68.7893393745457,-0.24625842612707
real_test_real_test_00000_rotY_229_deg,Y,229,85.4823379516602,68.7893393745457,-0.242668394970681
real_test_real_test_00000_rotY_230_deg,Y,230,83.4729309082031,68.7893393745457,-0.213457370970055
real_test_real_test_00000_rotY_231_deg,Y,231,81.3906784057617,68.7893393745457,-0.183187382605958
real_test_real_test_00000_rotY_232_deg,Y,232,80.4911499023438,68.7893393745457,-0.170110814178397
real_test_real_test_00000_rotY_233_deg,Y,233,80.7975311279297,68.7893393745457,-0.174564719803479
real_test_real_test_00000_rotY_234_deg,Y,234,81.3578033447266,68.7893393745457,-0.182709473364002
real_test_real_test_00000_rotY_235_deg,Y,235,80.4248199462891,68.7893393745457,-0.169146566568843
real_test_real_test_00000_rotY_236_deg,Y,236,77.1564331054688,68.7893393745457,-0.121633581700294
real_test_real_test_00000_rotY_237_deg,Y,237,69.1676712036133,68.7893393745457,-0.005499861352173
real_test_real_test_00000_rotY_238_deg,Y,238,66.3904800415039,68.7893393745457,0.034872545002656
real_test_real_test_00000_rotY_239_deg,Y,239,65.7145233154297,68.7893393745457,0.044699020038181
real_test_real_test_00000_rotY_240_deg,Y,240,62.5382766723633,68.7893393745457,0.090872550296587
real_test_real_test_00000_rotY_241_deg,Y,241,63.1421203613281,68.7893393745457,0.082094392307934
real_test_real_test_00000_rotY_242_deg,Y,242,61.8288650512695,68.7893393745457,0.10118536369971
real_test_real_test_00000_rotY_243_deg,Y,243,60.5176582336426,68.7893393745457,0.120246555877871
real_test_real_test_00000_rotY_244_deg,Y,244,61.2787551879883,68.7893393745457,0.109182385742413
real_test_real_test_00000_rotY_245_deg,Y,245,62.6927947998047,68.7893393745457,0.08862629922271
real_test_real_test_00000_rotY_246_deg,Y,246,63.5361213684082,68.7893393745457,0.076366745979848
real_test_real_test_00000_rotY_247_deg,Y,247,62.6063232421875,68.7893393745457,0.089883348038753
real_test_real_test_00000_rotY_248_deg,Y,248,67.4067306518555,68.7893393745457,0.020099171401577
real_test_real_test_00000_rotY_249_deg,Y,249,67.6572647094727,68.7893393745457,0.016457123667217
real_test_real_test_00000_rotY_250_deg,Y,250,71.2863998413086,68.7893393745457,-0.036300108264841
real_test_real_test_00000_rotY_251_deg,Y,251,71.0018310546875,68.7893393745457,-0.032163293037242
real_test_real_test_00000_rotY_252_deg,Y,252,72.5726470947266,68.7893393745457,-0.054998459857005
real_test_real_test_00000_rotY_253_deg,Y,253,71.6365051269531,68.7893393745457,-0.041389636509011
real_test_real_test_00000_rotY_254_deg,Y,254,70.2943344116211,68.7893393745457,-0.021878317930646
real_test_real_test_00000_rotY_255_deg,Y,255,67.3558120727539,68.7893393745457,0.020839381724347
real_test_real_test_00000_rotY_256_deg,Y,256,67.3482971191406,68.7893393745457,0.020948627629041
real_test_real_test_00000_rotY_257_deg,Y,257,67.5813446044922,68.7893393745457,0.017560784578497
real_test_real_test_00000_rotY_258_deg,Y,258,63.8760414123535,68.7893393745457,0.071425281982142
real_test_real_test_00000_rotY_259_deg,Y,259,63.1275520324707,68.7893393745457,0.082306174089674
real_test_real_test_00000_rotY_260_deg,Y,260,66.0529251098633,68.7893393745457,0.039779627040509
real_test_real_test_00000_rotY_261_deg,Y,261,63.9150886535645,68.7893393745457,0.070857646915924
real_test_real_test_00000_rotY_262_deg,Y,262,73.3280487060547,68.7893393745457,-0.065979836014946
real_test_real_test_00000_rotY_263_deg,Y,263,70.0367126464844,68.7893393745457,-0.018133235226275
real_test_real_test_00000_rotY_264_deg,Y,264,66.5194625854492,68.7893393745457,0.032997508185642
real_test_real_test_00000_rotY_265_deg,Y,265,70.2197113037109,68.7893393745457,-0.020793511642511
real_test_real_test_00000_rotY_266_deg,Y,266,70.2036819458008,68.7893393745457,-0.020560490682346
real_test_real_test_00000_rotY_267_deg,Y,267,69.8936920166016,68.7893393745457,-0.016054124841102
real_test_real_test_00000_rotY_268_deg,Y,268,70.0746383666992,68.7893393745457,-0.018684566588949
real_test_real_test_00000_rotY_269_deg,Y,269,66.1406478881836,68.7893393745457,0.038504389058608
real_test_real_test_00000_rotY_270_deg,Y,270,69.0708541870117,68.7893393745457,-0.00409241918916
real_test_real_test_00000_rotY_271_deg,Y,271,69.6462936401367,68.7893393745457,-0.012457660930934
real_test_real_test_00000_rotY_272_deg,Y,272,70.5230331420898,68.7893393745457,-0.025202942538879
real_test_real_test_00000_rotY_273_deg,Y,273,72.3975524902344,68.7893393745457,-0.052453085732407
real_test_real_test_00000_rotY_274_deg,Y,274,75.0095138549805,68.7893393745457,-0.090423524008088
real_test_real_test_00000_rotY_275_deg,Y,275,77.1113433837891,68.7893393745457,-0.120978106272129
real_test_real_test_00000_rotY_276_deg,Y,276,72.9917907714844,68.7893393745457,-0.061091608600238
real_test_real_test_00000_rotY_277_deg,Y,277,72.6832046508789,68.7893393745457,-0.056605650115809
real_test_real_test_00000_rotY_278_deg,Y,278,77.1884155273438,68.7893393745457,-0.122098514525144
real_test_real_test_00000_rotY_279_deg,Y,279,71.5800857543945,68.7893393745457,-0.040569460402196
real_test_real_test_00000_rotY_280_deg,Y,280,72.866340637207,68.7893393745457,-0.059267922903908
real_test_real_test_00000_rotY_281_deg,Y,281,78.636833190918,68.7893393745457,-0.143154359467743
real_test_real_test_00000_rotY_282_deg,Y,282,61.7512245178223,68.7893393745457,0.102314034714044
real_test_real_test_00000_rotY_283_deg,Y,283,74.6429748535156,68.7893393745457,-0.085095096597714
real_test_real_test_00000_rotY_284_deg,Y,284,65.6859512329102,68.7893393745457,0.045114376295114
real_test_real_test_00000_rotY_285_deg,Y,285,63.0905570983887,68.7893393745457,0.082843974487503
real_test_real_test_00000_rotY_286_deg,Y,286,60.4857444763184,68.7893393745457,0.12071049051679
real_test_real_test_00000_rotY_287_deg,Y,287,61.6746139526367,68.7893393745457,0.10342773293941
real_test_real_test_00000_rotY_288_deg,Y,288,59.4519882202148,68.7893393745457,0.135738346075555
real_test_real_test_00000_rotY_289_deg,Y,289,60.1985282897949,68.7893393745457,0.124885791357515
real_test_real_test_00000_rotY_290_deg,Y,290,58.487964630127,68.7893393745457,0.149752488366396
real_test_real_test_00000_rotY_291_deg,Y,291,59.5878829956055,68.7893393745457,0.133762825208132
real_test_real_test_00000_rotY_292_deg,Y,292,59.6831169128418,68.7893393745457,0.132378396776311
real_test_real_test_00000_rotY_293_deg,Y,293,63.1755905151367,68.7893393745457,0.081607832121241
real_test_real_test_00000_rotY_294_deg,Y,294,63.4577407836914,68.7893393745457,0.07750617522033
real_test_real_test_00000_rotY_295_deg,Y,295,63.9245414733887,68.7893393745457,0.07072022998606
real_test_real_test_00000_rotY_296_deg,Y,296,62.3259468078613,68.7893393745457,0.093959218469774
real_test_real_test_00000_rotY_297_deg,Y,297,66.5388412475586,68.7893393745457,0.032715797933944
real_test_real_test_00000_rotY_298_deg,Y,298,66.3267974853516,68.7893393745457,0.035798306999084
real_test_real_test_00000_rotY_299_deg,Y,299,70.3013000488281,68.7893393745457,-0.02197957834789
real_test_real_test_00000_rotY_300_deg,Y,300,67.4423675537109,68.7893393745457,0.019581112903276
real_test_real_test_00000_rotY_301_deg,Y,301,67.1084365844727,68.7893393745457,0.024435512905871
real_test_real_test_00000_rotY_302_deg,Y,302,67.6017837524414,68.7893393745457,0.017263657899639
real_test_real_test_00000_rotY_303_deg,Y,303,69.1390533447266,68.7893393745457,-0.005083839637952
real_test_real_test_00000_rotY_304_deg,Y,304,68.4073104858399,68.7893393745457,0.005553606011911
real_test_real_test_00000_rotY_305_deg,Y,305,68.3568954467773,68.7893393745457,0.006286496304519
real_test_real_test_00000_rotY_306_deg,Y,306,71.4777069091797,68.7893393745457,-0.039081165178754
real_test_real_test_00000_rotY_307_deg,Y,307,69.1991806030273,68.7893393745457,-0.005957917785053
real_test_real_test_00000_rotY_308_deg,Y,308,72.8445510864258,68.7893393745457,-0.058951165235069
real_test_real_test_00000_rotY_309_deg,Y,309,69.6048355102539,68.7893393745457,-0.011854978447576
real_test_real_test_00000_rotY_310_deg,Y,310,70.3224029541016,68.7893393745457,-0.022286354157417
real_test_real_test_00000_rotY_311_deg,Y,311,68.0951232910156,68.7893393745457,0.010091913802954
real_test_real_test_00000_rotY_312_deg,Y,312,69.0337448120117,68.7893393745457,-0.003552955148112
real_test_real_test_00000_rotY_313_deg,Y,313,68.0012969970703,68.7893393745457,0.011455879423186
real_test_real_test_00000_rotY_314_deg,Y,314,69.0551376342773,68.7893393745457,-0.003863945520459
real_test_real_test_00000_rotY_315_deg,Y,315,69.7444229125977,68.7893393745457,-0.013884179536188
real_test_real_test_00000_rotY_316_deg,Y,316,68.4659957885742,68.7893393745457,0.004700489769366
real_test_real_test_00000_rotY_317_deg,Y,317,69.8087158203125,68.7893393745457,-0.014818814296449
real_test_real_test_00000_rotY_318_deg,Y,318,73.0069122314453,68.7893393745457,-0.061311431324201
real_test_real_test_00000_rotY_319_deg,Y,319,73.7846755981445,68.7893393745457,-0.072617883367074
real_test_real_test_00000_rotY_320_deg,Y,320,72.8554840087891,68.7893393745457,-0.059110098617228
real_test_real_test_00000_rotY_321_deg,Y,321,72.1037750244141,68.7893393745457,-0.048182402680477
real_test_real_test_00000_rotY_322_deg,Y,322,73.6905746459961,68.7893393745457,-0.071249925003118
real_test_real_test_00000_rotY_323_deg,Y,323,72.0098190307617,68.7893393745457,-0.046816551597931
real_test_real_test_00000_rotY_324_deg,Y,324,73.4696350097656,68.7893393745457,-0.068038095405111
real_test_real_test_00000_rotY_325_deg,Y,325,74.4969329833984,68.7893393745457,-0.082972066031568
real_test_real_test_00000_rotY_326_deg,Y,326,70.7509918212891,68.7893393745457,-0.028516808920965
real_test_real_test_00000_rotY_327_deg,Y,327,70.0168151855469,68.7893393745457,-0.017843983125318
real_test_real_test_00000_rotY_328_deg,Y,328,70.6596374511719,68.7893393745457,-0.027188777994258
real_test_real_test_00000_rotY_329_deg,Y,329,70.4598541259766,68.7893393745457,-0.024284500572614
real_test_real_test_00000_rotY_330_deg,Y,330,71.7704925537109,68.7893393745457,-0.043337429989455
real_test_real_test_00000_rotY_331_deg,Y,331,75.0414276123047,68.7893393745457,-0.090887458647008
real_test_real_test_00000_rotY_332_deg,Y,332,73.4679412841797,68.7893393745457,-0.068013473485475
real_test_real_test_00000_rotY_333_deg,Y,333,73.2926483154297,68.7893393745457,-0.065465215712631
real_test_real_test_00000_rotY_334_deg,Y,334,70.7508163452148,68.7893393745457,-0.028514258001363
real_test_real_test_00000_rotY_335_deg,Y,335,72.2644424438477,68.7893393745457,-0.050518046849972
real_test_real_test_00000_rotY_336_deg,Y,336,74.9123992919922,68.7893393745457,-0.089011756372707
real_test_real_test_00000_rotY_337_deg,Y,337,80.3815765380859,68.7893393745457,-0.168517931251274
real_test_real_test_00000_rotY_338_deg,Y,338,75.9466094970703,68.7893393745457,-0.104046211049572
real_test_real_test_00000_rotY_339_deg,Y,339,75.7675323486328,68.7893393745457,-0.101442942140963
real_test_real_test_00000_rotY_340_deg,Y,340,74.4871978759766,68.7893393745457,-0.082830545448431
real_test_real_test_00000_rotY_341_deg,Y,341,77.4455108642578,68.7893393745457,-0.125835944470709
real_test_real_test_00000_rotY_342_deg,Y,342,80.0118408203125,68.7893393745457,-0.163143032740324
real_test_real_test_00000_rotY_343_deg,Y,343,80.3720169067383,68.7893393745457,-0.168378961587739
real_test_real_test_00000_rotY_344_deg,Y,344,78.5401611328125,68.7893393745457,-0.14174902458614
real_test_real_test_00000_rotY_345_deg,Y,345,74.8208618164063,68.7893393745457,-0.087681063616849
real_test_real_test_00000_rotY_346_deg,Y,346,73.937385559082,68.7893393745457,-0.074837848878096
real_test_real_test_00000_rotY_347_deg,Y,347,73.7741088867188,68.7893393745457,-0.072464273643215
real_test_real_test_00000_rotY_348_deg,Y,348,73.5284271240234,68.7893393745457,-0.068892764381327
real_test_real_test_00000_rotY_349_deg,Y,349,71.8737335205078,68.7893393745457,-0.044838257991811
real_test_real_test_00000_rotY_350_deg,Y,350,72.070426940918,68.7893393745457,-0.04769761704655
real_test_real_test_00000_rotY_351_deg,Y,351,72.4134902954102,68.7893393745457,-0.052684775777997
real_test_real_test_00000_rotY_352_deg,Y,352,72.6982345581055,68.7893393745457,-0.056824141925198
real_test_real_test_00000_rotY_353_deg,Y,353,71.8293380737305,68.7893393745457,-0.044192875332506
real_test_real_test_00000_rotY_354_deg,Y,354,71.8342742919922,68.7893393745457,-0.044264633810006
real_test_real_test_00000_rotY_355_deg,Y,355,71.8332595825195,68.7893393745457,-0.044249882840134
real_test_real_test_00000_rotY_356_deg,Y,356,71.2482757568359,68.7893393745457,-0.035745893253921
real_test_real_test_00000_rotY_357_deg,Y,357,71.4981536865234,68.7893393745457,-0.03937840276716
real_test_real_test_00000_rotY_358_deg,Y,358,71.5760498046875,68.7893393745457,-0.04051078925135
real_test_real_test_00000_rotY_359_deg,Y,359,71.0319366455078,68.7893393745457,-0.032600942113306


==> data/rotation_test/rotZ.csv <==
name,axis,deg,pred,gt,PE
real_test_real_test_00000_rotZ_180_deg,Z,0,63.91590118,68.78933937,0.070845835
real_test_real_test_00000_rotZ_181_deg,Z,1,63.94511414,68.78933937,0.070421162
real_test_real_test_00000_rotZ_182_deg,Z,2,63.90265656,68.78933937,0.071038374
real_test_real_test_00000_rotZ_183_deg,Z,3,63.87930679,68.78933937,0.071377813
real_test_real_test_00000_rotZ_184_deg,Z,4,63.90896606,68.78933937,0.070946652
real_test_real_test_00000_rotZ_185_deg,Z,5,64.03500366,68.78933937,0.069114426
real_test_real_test_00000_rotZ_186_deg,Z,6,63.9181366,68.78933937,0.070813339
real_test_real_test_00000_rotZ_187_deg,Z,7,63.84469986,68.78933937,0.071880898
real_test_real_test_00000_rotZ_188_deg,Z,8,63.60591125,68.78933937,0.075352201
real_test_real_test_00000_rotZ_189_deg,Z,9,63.49914169,68.78933937,0.076904325
real_test_real_test_00000_rotZ_190_deg,Z,10,63.69153976,68.78933937,0.074107408
real_test_real_test_00000_rotZ_191_deg,Z,11,64.12628937,68.78933937,0.067787393
real_test_real_test_00000_rotZ_192_deg,Z,12,64.32195282,68.78933937,0.064943007
real_test_real_test_00000_rotZ_193_deg,Z,13,64.54718781,68.78933937,0.061668735
real_test_real_test_00000_rotZ_194_deg,Z,14,64.63782501,68.78933937,0.06035113
real_test_real_test_00000_rotZ_195_deg,Z,15,64.77540588,68.78933937,0.058351098
real_test_real_test_00000_rotZ_196_deg,Z,16,64.74065399,68.78933937,0.058856291
real_test_real_test_00000_rotZ_197_deg,Z,17,64.77890778,68.78933937,0.058300191
real_test_real_test_00000_rotZ_198_deg,Z,18,64.8744812,68.78933937,0.056910827
real_test_real_test_00000_rotZ_199_deg,Z,19,64.84951782,68.78933937,0.057273723
real_test_real_test_00000_rotZ_200_deg,Z,20,64.76170349,68.78933937,0.058550292
real_test_real_test_00000_rotZ_201_deg,Z,21,64.89717865,68.78933937,0.056580871
real_test_real_test_00000_rotZ_202_deg,Z,22,65.07685089,68.78933937,0.053968951
real_test_real_test_00000_rotZ_203_deg,Z,23,65.05396271,68.78933937,0.05430168
real_test_real_test_00000_rotZ_204_deg,Z,24,65.25242615,68.78933937,0.05141659
real_test_real_test_00000_rotZ_205_deg,Z,25,65.68377686,68.78933937,0.045145986
real_test_real_test_00000_rotZ_206_deg,Z,26,66.06809998,68.78933937,0.039559028
real_test_real_test_00000_rotZ_207_deg,Z,27,66.55867004,68.78933937,0.032427544
real_test_real_test_00000_rotZ_208_deg,Z,28,67.08634949,68.78933937,0.024756596
real_test_real_test_00000_rotZ_209_deg,Z,29,67.02932739,68.78933937,0.025585534
real_test_real_test_00000_rotZ_210_deg,Z,30,66.93243408,68.78933937,0.026994085
real_test_real_test_00000_rotZ_211_deg,Z,31,67.44239807,68.78933937,0.019580669
real_test_real_test_00000_rotZ_212_deg,Z,32,67.56236267,68.78933937,0.017836728
real_test_real_test_00000_rotZ_213_deg,Z,33,68.09013367,68.78933937,0.010164449
real_test_real_test_00000_rotZ_214_deg,Z,34,67.95800781,68.78933937,0.01208518
real_test_real_test_00000_rotZ_215_deg,Z,35,67.94369507,68.78933937,0.012293247
real_test_real_test_00000_rotZ_216_deg,Z,36,68.2672348,68.78933937,0.007589905
real_test_real_test_00000_rotZ_217_deg,Z,37,68.97395325,68.78933937,-0.002683757
real_test_real_test_00000_rotZ_218_deg,Z,38,69.40251923,68.78933937,-0.008913879
real_test_real_test_00000_rotZ_219_deg,Z,39,69.27233887,68.78933937,-0.007021429
real_test_real_test_00000_rotZ_220_deg,Z,40,68.881073,68.78933937,-0.001333544
real_test_real_test_00000_rotZ_221_deg,Z,41,69.0088501,68.78933937,-0.003191057
real_test_real_test_00000_rotZ_222_deg,Z,42,69.20219421,68.78933937,-0.006001727
real_test_real_test_00000_rotZ_223_deg,Z,43,69.45320129,68.78933937,-0.009650651
real_test_real_test_00000_rotZ_224_deg,Z,44,69.15055084,68.78933937,-0.00525098
real_test_real_test_00000_rotZ_225_deg,Z,45,69.15675354,68.78933937,-0.00534115
real_test_real_test_00000_rotZ_226_deg,Z,46,69.09850311,68.78933937,-0.004494355
real_test_real_test_00000_rotZ_227_deg,Z,47,68.73664856,68.78933937,0.000765974
real_test_real_test_00000_rotZ_228_deg,Z,48,68.57681274,68.78933937,0.003089529
real_test_real_test_00000_rotZ_229_deg,Z,49,68.16320801,68.78933937,0.009102157
real_test_real_test_00000_rotZ_230_deg,Z,50,67.5190506,68.78933937,0.018466361
real_test_real_test_00000_rotZ_231_deg,Z,51,66.65138245,68.78933937,0.031079771
real_test_real_test_00000_rotZ_232_deg,Z,52,66.36611176,68.78933937,0.03522679
real_test_real_test_00000_rotZ_233_deg,Z,53,66.33761597,68.78933937,0.035641037
real_test_real_test_00000_rotZ_234_deg,Z,54,66.58272552,68.78933937,0.032077846
real_test_real_test_00000_rotZ_235_deg,Z,55,67.17019653,68.78933937,0.0235377
real_test_real_test_00000_rotZ_236_deg,Z,56,67.52246857,68.78933937,0.018416674
real_test_real_test_00000_rotZ_237_deg,Z,57,67.73293304,68.78933937,0.015357123
real_test_real_test_00000_rotZ_238_deg,Z,58,67.38646698,68.78933937,0.020393747
real_test_real_test_00000_rotZ_239_deg,Z,59,67.82920074,68.78933937,0.013957666
real_test_real_test_00000_rotZ_240_deg,Z,60,68.14344025,68.78933937,0.009389524
real_test_real_test_00000_rotZ_241_deg,Z,61,68.3754425,68.78933937,0.006016875
real_test_real_test_00000_rotZ_242_deg,Z,62,68.45114899,68.78933937,0.00491632
real_test_real_test_00000_rotZ_243_deg,Z,63,68.89086914,68.78933937,-0.001475952
real_test_real_test_00000_rotZ_244_deg,Z,64,69.0737915,68.78933937,-0.004135119
real_test_real_test_00000_rotZ_245_deg,Z,65,69.59964752,68.78933937,-0.01177956
real_test_real_test_00000_rotZ_246_deg,Z,66,69.40792847,68.78933937,-0.008992514
real_test_real_test_00000_rotZ_247_deg,Z,67,69.64199066,68.78933937,-0.012395108
real_test_real_test_00000_rotZ_248_deg,Z,68,69.72196198,68.78933937,-0.013557662
real_test_real_test_00000_rotZ_249_deg,Z,69,70.50893402,68.78933937,-0.024997982
real_test_real_test_00000_rotZ_250_deg,Z,70,71.1618576,68.78933937,-0.034489621
real_test_real_test_00000_rotZ_251_deg,Z,71,72.63842773,68.78933937,-0.055954722
real_test_real_test_00000_rotZ_252_deg,Z,72,72.83226776,68.78933937,-0.058772601
real_test_real_test_00000_rotZ_253_deg,Z,73,72.90498352,68.78933937,-0.05982968
real_test_real_test_00000_rotZ_254_deg,Z,74,73.74453735,68.78933937,-0.072034388
real_test_real_test_00000_rotZ_255_deg,Z,75,74.376091,68.78933937,-0.08121537
real_test_real_test_00000_rotZ_256_deg,Z,76,75.05184174,68.78933937,-0.09103885
real_test_real_test_00000_rotZ_257_deg,Z,77,75.10292816,68.78933937,-0.091781501
real_test_real_test_00000_rotZ_258_deg,Z,78,75.5100174,68.78933937,-0.097699412
real_test_real_test_00000_rotZ_259_deg,Z,79,76.47598267,68.78933937,-0.111741781
real_test_real_test_00000_rotZ_260_deg,Z,80,76.67687988,68.78933937,-0.114662251
real_test_real_test_00000_rotZ_261_deg,Z,81,76.20572662,68.78933937,-0.107813032
real_test_real_test_00000_rotZ_262_deg,Z,82,75.78826904,68.78933937,-0.101744394
real_test_real_test_00000_rotZ_263_deg,Z,83,75.22930145,68.78933937,-0.093618606
real_test_real_test_00000_rotZ_264_deg,Z,84,74.75844574,68.78933937,-0.086773713
real_test_real_test_00000_rotZ_265_deg,Z,85,73.77121735,68.78933937,-0.072422239
real_test_real_test_00000_rotZ_266_deg,Z,86,73.39764404,68.78933937,-0.066991553
real_test_real_test_00000_rotZ_267_deg,Z,87,72.75597382,68.78933937,-0.057663505
real_test_real_test_00000_rotZ_268_deg,Z,88,72.0774231,68.78933937,-0.047799321
real_test_real_test_00000_rotZ_269_deg,Z,89,71.16703033,68.78933937,-0.034564817
real_test_real_test_00000_rotZ_270_deg,Z,90,69.96321106,68.78933937,-0.017064733
real_test_real_test_00000_rotZ_271_deg,Z,91,69.54498291,68.78933937,-0.010984893
real_test_real_test_00000_rotZ_272_deg,Z,92,69.48754883,68.78933937,-0.010149966
real_test_real_test_00000_rotZ_273_deg,Z,93,70.07642365,68.78933937,-0.018710519
real_test_real_test_00000_rotZ_274_deg,Z,94,71.07966614,68.78933937,-0.033294792
real_test_real_test_00000_rotZ_275_deg,Z,95,71.72956085,68.78933937,-0.0427424
real_test_real_test_00000_rotZ_276_deg,Z,96,72.6173172,68.78933937,-0.055647835
real_test_real_test_00000_rotZ_277_deg,Z,97,73.35108948,68.78933937,-0.066314783
real_test_real_test_00000_rotZ_278_deg,Z,98,74.43757629,68.78933937,-0.08210919
real_test_real_test_00000_rotZ_279_deg,Z,99,76.02105713,68.78933937,-0.105128466
real_test_real_test_00000_rotZ_280_deg,Z,100,76.54414368,68.78933937,-0.112732647
real_test_real_test_00000_rotZ_281_deg,Z,101,77.0753479,68.78933937,-0.120454835
real_test_real_test_00000_rotZ_282_deg,Z,102,77.53260803,68.78933937,-0.127102088
real_test_real_test_00000_rotZ_283_deg,Z,103,77.43002319,68.78933937,-0.125610798
real_test_real_test_00000_rotZ_284_deg,Z,104,77.60811615,68.78933937,-0.12819976
real_test_real_test_00000_rotZ_285_deg,Z,105,76.9833374,68.78933937,-0.119117266
real_test_real_test_00000_rotZ_286_deg,Z,106,76.61940765,68.78933937,-0.11382677
real_test_real_test_00000_rotZ_287_deg,Z,107,76.40966797,68.78933937,-0.110777755
real_test_real_test_00000_rotZ_288_deg,Z,108,75.9100647,68.78933937,-0.103514954
real_test_real_test_00000_rotZ_289_deg,Z,109,75.1495285,68.78933937,-0.092458936
real_test_real_test_00000_rotZ_290_deg,Z,110,74.70527649,68.78933937,-0.086000784
real_test_real_test_00000_rotZ_291_deg,Z,111,74.98095703,68.78933937,-0.09000839
real_test_real_test_00000_rotZ_292_deg,Z,112,74.41470337,68.78933937,-0.081776683
real_test_real_test_00000_rotZ_293_deg,Z,113,73.96897125,68.78933937,-0.075297014
real_test_real_test_00000_rotZ_294_deg,Z,114,73.71006012,68.78933937,-0.071533188
real_test_real_test_00000_rotZ_295_deg,Z,115,73.17950439,68.78933937,-0.063820427
real_test_real_test_00000_rotZ_296_deg,Z,116,73.3045578,68.78933937,-0.065638346
real_test_real_test_00000_rotZ_297_deg,Z,117,73.26347351,68.78933937,-0.065041098
real_test_real_test_00000_rotZ_298_deg,Z,118,72.99272156,68.78933937,-0.06110514
real_test_real_test_00000_rotZ_299_deg,Z,119,72.96225739,68.78933937,-0.060662278
real_test_real_test_00000_rotZ_300_deg,Z,120,72.88285065,68.78933937,-0.059507931
real_test_real_test_00000_rotZ_301_deg,Z,121,73.085289,68.78933937,-0.062450805
real_test_real_test_00000_rotZ_302_deg,Z,122,73.09467316,68.78933937,-0.062587224
real_test_real_test_00000_rotZ_303_deg,Z,123,72.82906342,68.78933937,-0.058726019
real_test_real_test_00000_rotZ_304_deg,Z,124,72.37451172,68.78933937,-0.052118139
real_test_real_test_00000_rotZ_305_deg,Z,125,72.39937592,68.78933937,-0.052479593
real_test_real_test_00000_rotZ_306_deg,Z,126,72.26040649,68.78933937,-0.050459376
real_test_real_test_00000_rotZ_307_deg,Z,127,72.01435089,68.78933937,-0.046882432
real_test_real_test_00000_rotZ_308_deg,Z,128,71.62337494,68.78933937,-0.041198761
real_test_real_test_00000_rotZ_309_deg,Z,129,71.8730011,68.78933937,-0.044827611
real_test_real_test_00000_rotZ_310_deg,Z,130,72.10720825,68.78933937,-0.048232312
real_test_real_test_00000_rotZ_311_deg,Z,131,71.87994385,68.78933937,-0.044928538
real_test_real_test_00000_rotZ_312_deg,Z,132,71.71151733,68.78933937,-0.042480099
real_test_real_test_00000_rotZ_313_deg,Z,133,71.73083496,68.78933937,-0.042760922
real_test_real_test_00000_rotZ_314_deg,Z,134,71.82315063,68.78933937,-0.044102928
real_test_real_test_00000_rotZ_315_deg,Z,135,71.81040192,68.78933937,-0.043917598
real_test_real_test_00000_rotZ_316_deg,Z,136,71.89480591,68.78933937,-0.04514459
real_test_real_test_00000_rotZ_317_deg,Z,137,71.67700958,68.78933937,-0.041978455
real_test_real_test_00000_rotZ_318_deg,Z,138,71.67298889,68.78933937,-0.041920006
real_test_real_test_00000_rotZ_319_deg,Z,139,71.37895203,68.78933937,-0.037645552
real_test_real_test_00000_rotZ_320_deg,Z,140,71.36497498,68.78933937,-0.037442366
real_test_real_test_00000_rotZ_321_deg,Z,141,71.47516632,68.78933937,-0.039044232
real_test_real_test_00000_rotZ_322_deg,Z,142,71.92702484,68.78933937,-0.045612961
real_test_real_test_00000_rotZ_323_deg,Z,143,72.08550262,68.78933937,-0.047916774
real_test_real_test_00000_rotZ_324_deg,Z,144,72.20267487,68.78933937,-0.049620123
real_test_real_test_00000_rotZ_325_deg,Z,145,72.3277359,68.78933937,-0.051438152
real_test_real_test_00000_rotZ_326_deg,Z,146,72.2840271,68.78933937,-0.050802752
real_test_real_test_00000_rotZ_327_deg,Z,147,71.99639893,68.78933937,-0.046621462
real_test_real_test_00000_rotZ_328_deg,Z,148,71.98278046,68.78933937,-0.046423488
real_test_real_test_00000_rotZ_329_deg,Z,149,71.89316559,68.78933937,-0.045120745
real_test_real_test_00000_rotZ_330_deg,Z,150,71.82428741,68.78933937,-0.044119453
real_test_real_test_00000_rotZ_331_deg,Z,151,71.76564789,68.78933937,-0.043267002
real_test_real_test_00000_rotZ_332_deg,Z,152,71.62247467,68.78933937,-0.041185674
real_test_real_test_00000_rotZ_333_deg,Z,153,71.70383453,68.78933937,-0.042368413
real_test_real_test_00000_rotZ_334_deg,Z,154,71.53636932,68.78933937,-0.039933949
real_test_real_test_00000_rotZ_335_deg,Z,155,71.36694336,68.78933937,-0.03747098
real_test_real_test_00000_rotZ_336_deg,Z,156,70.94962311,68.78933937,-0.031404339
real_test_real_test_00000_rotZ_337_deg,Z,157,70.73414612,68.78933937,-0.028271921
real_test_real_test_00000_rotZ_338_deg,Z,158,70.61333466,68.78933937,-0.026515668
real_test_real_test_00000_rotZ_339_deg,Z,159,70.13222504,68.78933937,-0.019521712
real_test_real_test_00000_rotZ_340_deg,Z,160,70.09459686,68.78933937,-0.018974706
real_test_real_test_00000_rotZ_341_deg,Z,161,69.89060211,68.78933937,-0.016009206
real_test_real_test_00000_rotZ_342_deg,Z,162,69.7614975,68.78933937,-0.014132395
real_test_real_test_00000_rotZ_343_deg,Z,163,69.74471283,68.78933937,-0.013888394
real_test_real_test_00000_rotZ_344_deg,Z,164,69.55532074,68.78933937,-0.011135175
real_test_real_test_00000_rotZ_345_deg,Z,165,69.34751892,68.78933937,-0.008114332
real_test_real_test_00000_rotZ_346_deg,Z,166,68.99811554,68.78933937,-0.003035008
real_test_real_test_00000_rotZ_347_deg,Z,167,68.96209717,68.78933937,-0.002511404
real_test_real_test_00000_rotZ_348_deg,Z,168,68.8321228,68.78933937,-0.000621949
real_test_real_test_00000_rotZ_349_deg,Z,169,68.74267578,68.78933937,0.000678355
real_test_real_test_00000_rotZ_350_deg,Z,170,68.68903351,68.78933937,0.00145816
real_test_real_test_00000_rotZ_351_deg,Z,171,68.70238495,68.78933937,0.001264068
real_test_real_test_00000_rotZ_352_deg,Z,172,68.53276062,68.78933937,0.00372992
real_test_real_test_00000_rotZ_353_deg,Z,173,68.38696289,68.78933937,0.005849402
real_test_real_test_00000_rotZ_354_deg,Z,174,68.01876831,68.78933937,0.011201897
real_test_real_test_00000_rotZ_355_deg,Z,175,68.05500031,68.78933937,0.010675187
real_test_real_test_00000_rotZ_356_deg,Z,176,67.80652618,68.78933937,0.014287289
real_test_real_test_00000_rotZ_357_deg,Z,177,67.59873199,68.78933937,0.017308022
real_test_real_test_00000_rotZ_358_deg,Z,178,67.59304047,68.78933937,0.01739076
real_test_real_test_00000_rotZ_359_deg,Z,179,67.51315308,68.78933937,0.018552094
real_test_real_test_00000_rotZ_0_deg,Z,180,67.51475525,68.78933937,0.018528803
real_test_real_test_00000_rotZ_1_deg,Z,181,67.42507935,68.78933937,0.019832434
real_test_real_test_00000_rotZ_2_deg,Z,182,67.28857422,68.78933937,0.021816828
real_test_real_test_00000_rotZ_3_deg,Z,183,66.94574738,68.78933937,0.026800548
real_test_real_test_00000_rotZ_4_deg,Z,184,66.76515198,68.78933937,0.029425888
real_test_real_test_00000_rotZ_5_deg,Z,185,66.52429199,68.78933937,0.032927302
real_test_real_test_00000_rotZ_6_deg,Z,186,66.37431335,68.78933937,0.035107562
real_test_real_test_00000_rotZ_7_deg,Z,187,66.05063629,68.78933937,0.0398129
real_test_real_test_00000_rotZ_8_deg,Z,188,66.20702362,68.78933937,0.037539476
real_test_real_test_00000_rotZ_9_deg,Z,189,66.38775635,68.78933937,0.03491214
real_test_real_test_00000_rotZ_10_deg,Z,190,66.56638336,68.78933937,0.032315414
real_test_real_test_00000_rotZ_11_deg,Z,191,66.78384399,68.78933937,0.02915416
real_test_real_test_00000_rotZ_12_deg,Z,192,67.08396912,68.78933937,0.0247912
real_test_real_test_00000_rotZ_13_deg,Z,193,67.38525391,68.78933937,0.020411382
real_test_real_test_00000_rotZ_14_deg,Z,194,67.72225952,68.78933937,0.015512285
real_test_real_test_00000_rotZ_15_deg,Z,195,67.90341949,68.78933937,0.012878738
real_test_real_test_00000_rotZ_16_deg,Z,196,67.99724579,68.78933937,0.011514772
real_test_real_test_00000_rotZ_17_deg,Z,197,67.95933533,68.78933937,0.012065882
real_test_real_test_00000_rotZ_18_deg,Z,198,68.16390228,68.78933937,0.009092064
real_test_real_test_00000_rotZ_19_deg,Z,199,68.22251129,68.78933937,0.008240057
real_test_real_test_00000_rotZ_20_deg,Z,200,68.37767792,68.78933937,0.005984379
real_test_real_test_00000_rotZ_21_deg,Z,201,68.63710785,68.78933937,0.00221301
real_test_real_test_00000_rotZ_22_deg,Z,202,69.06859589,68.78933937,-0.00405959
real_test_real_test_00000_rotZ_23_deg,Z,203,69.174263,68.78933937,-0.005595687
real_test_real_test_00000_rotZ_24_deg,Z,204,69.25957489,68.78933937,-0.006835878
real_test_real_test_00000_rotZ_25_deg,Z,205,69.25020599,68.78933937,-0.006699681
real_test_real_test_00000_rotZ_26_deg,Z,206,69.14024353,68.78933937,-0.005101142
real_test_real_test_00000_rotZ_27_deg,Z,207,69.26706696,68.78933937,-0.006944791
real_test_real_test_00000_rotZ_28_deg,Z,208,69.18436432,68.78933937,-0.005742531
real_test_real_test_00000_rotZ_29_deg,Z,209,69.03397369,68.78933937,-0.003556282
real_test_real_test_00000_rotZ_30_deg,Z,210,68.97694397,68.78933937,-0.002727234
real_test_real_test_00000_rotZ_31_deg,Z,211,69.32413483,68.78933937,-0.007774394
real_test_real_test_00000_rotZ_32_deg,Z,212,69.44122314,68.78933937,-0.009476523
real_test_real_test_00000_rotZ_33_deg,Z,213,69.59339142,68.78933937,-0.011688614
real_test_real_test_00000_rotZ_34_deg,Z,214,69.53701019,68.78933937,-0.010868993
real_test_real_test_00000_rotZ_35_deg,Z,215,69.26279449,68.78933937,-0.006882682
real_test_real_test_00000_rotZ_36_deg,Z,216,69.32329559,68.78933937,-0.007762194
real_test_real_test_00000_rotZ_37_deg,Z,217,69.13969421,68.78933937,-0.005093156
real_test_real_test_00000_rotZ_38_deg,Z,218,69.01371002,68.78933937,-0.003261707
real_test_real_test_00000_rotZ_39_deg,Z,219,68.98466492,68.78933937,-0.002839474
real_test_real_test_00000_rotZ_40_deg,Z,220,68.60481262,68.78933937,0.002682491
real_test_real_test_00000_rotZ_41_deg,Z,221,68.86967468,68.78933937,-0.001167845
real_test_real_test_00000_rotZ_42_deg,Z,222,68.29442596,68.78933937,0.007194624
real_test_real_test_00000_rotZ_43_deg,Z,223,68.12219238,68.78933937,0.009698407
real_test_real_test_00000_rotZ_44_deg,Z,224,67.75437927,68.78933937,0.015045356
real_test_real_test_00000_rotZ_45_deg,Z,225,67.53157043,68.78933937,0.018284358
real_test_real_test_00000_rotZ_46_deg,Z,226,67.34104156,68.78933937,0.021054103
real_test_real_test_00000_rotZ_47_deg,Z,227,67.57854462,68.78933937,0.017601488
real_test_real_test_00000_rotZ_48_deg,Z,228,67.97735596,68.78933937,0.011803914
real_test_real_test_00000_rotZ_49_deg,Z,229,68.39938354,68.78933937,0.005668841
real_test_real_test_00000_rotZ_50_deg,Z,230,68.93911743,68.78933937,-0.002177344
real_test_real_test_00000_rotZ_51_deg,Z,231,69.74763489,68.78933937,-0.013930872
real_test_real_test_00000_rotZ_52_deg,Z,232,69.90435791,68.78933937,-0.016209176
real_test_real_test_00000_rotZ_53_deg,Z,233,70.1720047,68.78933937,-0.020099994
real_test_real_test_00000_rotZ_54_deg,Z,234,70.62698364,68.78933937,-0.026714085
real_test_real_test_00000_rotZ_55_deg,Z,235,70.59554291,68.78933937,-0.026257027
real_test_real_test_00000_rotZ_56_deg,Z,236,70.72351837,68.78933937,-0.028117424
real_test_real_test_00000_rotZ_57_deg,Z,237,71.14749908,68.78933937,-0.034280889
real_test_real_test_00000_rotZ_58_deg,Z,238,71.53858948,68.78933937,-0.039966223
real_test_real_test_00000_rotZ_59_deg,Z,239,71.83661652,68.78933937,-0.044298683
real_test_real_test_00000_rotZ_60_deg,Z,240,72.02614594,68.78933937,-0.047053898
real_test_real_test_00000_rotZ_61_deg,Z,241,71.92010498,68.78933937,-0.045512366
real_test_real_test_00000_rotZ_62_deg,Z,242,71.702034,68.78933937,-0.042342239
real_test_real_test_00000_rotZ_63_deg,Z,243,71.92578125,68.78933937,-0.045594883
real_test_real_test_00000_rotZ_64_deg,Z,244,72.16910553,68.78933937,-0.049132121
real_test_real_test_00000_rotZ_65_deg,Z,245,72.39440918,68.78933937,-0.052407391
real_test_real_test_00000_rotZ_66_deg,Z,246,72.25563812,68.78933937,-0.050390057
real_test_real_test_00000_rotZ_67_deg,Z,247,71.95006561,68.78933937,-0.045947908
real_test_real_test_00000_rotZ_68_deg,Z,248,71.48995209,68.78933937,-0.039259175
real_test_real_test_00000_rotZ_69_deg,Z,249,71.25965881,68.78933937,-0.03591137
real_test_real_test_00000_rotZ_70_deg,Z,250,71.02150726,68.78933937,-0.032449329
real_test_real_test_00000_rotZ_71_deg,Z,251,71.01462555,68.78933937,-0.032349288
real_test_real_test_00000_rotZ_72_deg,Z,252,71.4261322,68.78933937,-0.038331417
real_test_real_test_00000_rotZ_73_deg,Z,253,71.50318909,68.78933937,-0.039451603
real_test_real_test_00000_rotZ_74_deg,Z,254,71.7642746,68.78933937,-0.043247039
real_test_real_test_00000_rotZ_75_deg,Z,255,71.93672943,68.78933937,-0.045754038
real_test_real_test_00000_rotZ_76_deg,Z,256,71.41775513,68.78933937,-0.038209638
real_test_real_test_00000_rotZ_77_deg,Z,257,71.50069427,68.78933937,-0.039415336
real_test_real_test_00000_rotZ_78_deg,Z,258,71.14167023,68.78933937,-0.034196154
real_test_real_test_00000_rotZ_79_deg,Z,259,70.87631226,68.78933937,-0.030338609
real_test_real_test_00000_rotZ_80_deg,Z,260,70.96663666,68.78933937,-0.031651667
real_test_real_test_00000_rotZ_81_deg,Z,261,71.81516266,68.78933937,-0.043986805
real_test_real_test_00000_rotZ_82_deg,Z,262,72.28233337,68.78933937,-0.05077813
real_test_real_test_00000_rotZ_83_deg,Z,263,71.7502594,68.78933937,-0.043043298
real_test_real_test_00000_rotZ_84_deg,Z,264,71.30336761,68.78933937,-0.036546771
real_test_real_test_00000_rotZ_85_deg,Z,265,70.82956696,68.78933937,-0.029659066
real_test_real_test_00000_rotZ_86_deg,Z,266,70.695755,68.78933937,-0.027713824
real_test_real_test_00000_rotZ_87_deg,Z,267,70.42044067,68.78933937,-0.023711542
real_test_real_test_00000_rotZ_88_deg,Z,268,69.80710602,68.78933937,-0.014795412
real_test_real_test_00000_rotZ_89_deg,Z,269,69.51593781,68.78933937,-0.01056266
real_test_real_test_00000_rotZ_90_deg,Z,270,69.63716125,68.78933937,-0.012324902
real_test_real_test_00000_rotZ_91_deg,Z,271,69.83486176,68.78933937,-0.015198901
real_test_real_test_00000_rotZ_92_deg,Z,272,69.87889099,68.78933937,-0.01583896
real_test_real_test_00000_rotZ_93_deg,Z,273,69.85092926,68.78933937,-0.015432477
real_test_real_test_00000_rotZ_94_deg,Z,274,70.55831909,68.78933937,-0.025715899
real_test_real_test_00000_rotZ_95_deg,Z,275,70.7848053,68.78933937,-0.02900836
real_test_real_test_00000_rotZ_96_deg,Z,276,71.29775238,68.78933937,-0.036465142
real_test_real_test_00000_rotZ_97_deg,Z,277,72.08778381,68.78933937,-0.047949936
real_test_real_test_00000_rotZ_98_deg,Z,278,72.36258698,68.78933937,-0.051944787
real_test_real_test_00000_rotZ_99_deg,Z,279,72.74388123,68.78933937,-0.057487714
real_test_real_test_00000_rotZ_100_deg,Z,280,72.56575012,68.78933937,-0.054898198
real_test_real_test_00000_rotZ_101_deg,Z,281,72.07745361,68.78933937,-0.047799765
real_test_real_test_00000_rotZ_102_deg,Z,282,71.95090485,68.78933937,-0.045960108
real_test_real_test_00000_rotZ_103_deg,Z,283,71.78065491,68.78933937,-0.043485162
real_test_real_test_00000_rotZ_104_deg,Z,284,71.10137177,68.78933937,-0.03361033
real_test_real_test_00000_rotZ_105_deg,Z,285,71.79295349,68.78933937,-0.043663948
real_test_real_test_00000_rotZ_106_deg,Z,286,72.02586365,68.78933937,-0.047049794
real_test_real_test_00000_rotZ_107_deg,Z,287,72.19889069,68.78933937,-0.049565112
real_test_real_test_00000_rotZ_108_deg,Z,288,72.70503235,68.78933937,-0.056922962
real_test_real_test_00000_rotZ_109_deg,Z,289,72.74865723,68.78933937,-0.057557143
real_test_real_test_00000_rotZ_110_deg,Z,290,72.73261261,68.78933937,-0.0573239
real_test_real_test_00000_rotZ_111_deg,Z,291,71.59999847,68.78933937,-0.040858934
real_test_real_test_00000_rotZ_112_deg,Z,292,71.48904419,68.78933937,-0.039245977
real_test_real_test_00000_rotZ_113_deg,Z,293,71.42601013,68.78933937,-0.038329642
real_test_real_test_00000_rotZ_114_deg,Z,294,71.40275574,68.78933937,-0.03799159
real_test_real_test_00000_rotZ_115_deg,Z,295,71.38549042,68.78933937,-0.037740601
real_test_real_test_00000_rotZ_116_deg,Z,296,71.4710083,68.78933937,-0.038983787
real_test_real_test_00000_rotZ_117_deg,Z,297,71.42421722,68.78933937,-0.038303578
real_test_real_test_00000_rotZ_118_deg,Z,298,71.353508,68.78933937,-0.037275669
real_test_real_test_00000_rotZ_119_deg,Z,299,71.56752777,68.78933937,-0.040386903
real_test_real_test_00000_rotZ_120_deg,Z,300,71.88723755,68.78933937,-0.045034568
real_test_real_test_00000_rotZ_121_deg,Z,301,72.29676056,68.78933937,-0.05098786
real_test_real_test_00000_rotZ_122_deg,Z,302,73.03524017,68.78933937,-0.061723238
real_test_real_test_00000_rotZ_123_deg,Z,303,73.65224457,68.78933937,-0.070692715
real_test_real_test_00000_rotZ_124_deg,Z,304,74.11434174,68.78933937,-0.077410285
real_test_real_test_00000_rotZ_125_deg,Z,305,74.20687866,68.78933937,-0.078755507
real_test_real_test_00000_rotZ_126_deg,Z,306,73.28147125,68.78933937,-0.065302733
real_test_real_test_00000_rotZ_127_deg,Z,307,73.32119751,68.78933937,-0.065880239
real_test_real_test_00000_rotZ_128_deg,Z,308,73.27526855,68.78933937,-0.065212564
real_test_real_test_00000_rotZ_129_deg,Z,309,72.48171234,68.78933937,-0.053676529
real_test_real_test_00000_rotZ_130_deg,Z,310,71.89945984,68.78933937,-0.045212245
real_test_real_test_00000_rotZ_131_deg,Z,311,70.94789124,68.78933937,-0.031379163
real_test_real_test_00000_rotZ_132_deg,Z,312,70.85704041,68.78933937,-0.030058452
real_test_real_test_00000_rotZ_133_deg,Z,313,71.15853882,68.78933937,-0.034441375
real_test_real_test_00000_rotZ_134_deg,Z,314,71.32411194,68.78933937,-0.036848334
real_test_real_test_00000_rotZ_135_deg,Z,315,71.40327454,68.78933937,-0.037999132
real_test_real_test_00000_rotZ_136_deg,Z,316,70.94760132,68.78933937,-0.031374948
real_test_real_test_00000_rotZ_137_deg,Z,317,70.81551361,68.78933937,-0.029454771
real_test_real_test_00000_rotZ_138_deg,Z,318,71.16311646,68.78933937,-0.034507921
real_test_real_test_00000_rotZ_139_deg,Z,319,70.71311188,68.78933937,-0.027966143
real_test_real_test_00000_rotZ_140_deg,Z,320,70.51856232,68.78933937,-0.02513795
real_test_real_test_00000_rotZ_141_deg,Z,321,70.17523193,68.78933937,-0.020146909
real_test_real_test_00000_rotZ_142_deg,Z,322,69.9675293,68.78933937,-0.017127507
real_test_real_test_00000_rotZ_143_deg,Z,323,70.28200531,68.78933937,-0.021699088
real_test_real_test_00000_rotZ_144_deg,Z,324,70.51822662,68.78933937,-0.02513307
real_test_real_test_00000_rotZ_145_deg,Z,325,71.54370117,68.78933937,-0.040040533
real_test_real_test_00000_rotZ_146_deg,Z,326,72.06422424,68.78933937,-0.047607448
real_test_real_test_00000_rotZ_147_deg,Z,327,72.57580566,68.78933937,-0.055044376
real_test_real_test_00000_rotZ_148_deg,Z,328,72.38244629,68.78933937,-0.052233485
real_test_real_test_00000_rotZ_149_deg,Z,329,72.24678802,68.78933937,-0.050261402
real_test_real_test_00000_rotZ_150_deg,Z,330,71.86239624,68.78933937,-0.044673446
real_test_real_test_00000_rotZ_151_deg,Z,331,71.52870941,68.78933937,-0.039822596
real_test_real_test_00000_rotZ_152_deg,Z,332,70.84108734,68.78933937,-0.02982654
real_test_real_test_00000_rotZ_153_deg,Z,333,70.10350037,68.78933937,-0.019104137
real_test_real_test_00000_rotZ_154_deg,Z,334,69.74275208,68.78933937,-0.01385989
real_test_real_test_00000_rotZ_155_deg,Z,335,69.27020264,68.78933937,-0.006990375
real_test_real_test_00000_rotZ_156_deg,Z,336,68.89971161,68.78933937,-0.001604496
real_test_real_test_00000_rotZ_157_deg,Z,337,68.43050385,68.78933937,0.005216441
real_test_real_test_00000_rotZ_158_deg,Z,338,68.00170898,68.78933937,0.01144989
real_test_real_test_00000_rotZ_159_deg,Z,339,67.47463989,68.78933937,0.019111966
real_test_real_test_00000_rotZ_160_deg,Z,340,67.47956085,68.78933937,0.019040429
real_test_real_test_00000_rotZ_161_deg,Z,341,67.40097046,68.78933937,0.020182908
real_test_real_test_00000_rotZ_162_deg,Z,342,67.40239716,68.78933937,0.020162168
real_test_real_test_00000_rotZ_163_deg,Z,343,67.07019043,68.78933937,0.024991502
real_test_real_test_00000_rotZ_164_deg,Z,344,66.63677979,68.78933937,0.031292052
real_test_real_test_00000_rotZ_165_deg,Z,345,65.97136688,68.78933937,0.04096525
real_test_real_test_00000_rotZ_166_deg,Z,346,65.47008514,68.78933937,0.048252451
real_test_real_test_00000_rotZ_167_deg,Z,347,65.01730347,68.78933937,0.0548346
real_test_real_test_00000_rotZ_168_deg,Z,348,64.53620148,68.78933937,0.061828445
real_test_real_test_00000_rotZ_169_deg,Z,349,64.23297119,68.78933937,0.066236545
real_test_real_test_00000_rotZ_170_deg,Z,350,63.94205475,68.78933937,0.070465637
real_test_real_test_00000_rotZ_171_deg,Z,351,63.79758453,68.78933937,0.07256582
real_test_real_test_00000_rotZ_172_deg,Z,352,63.68893433,68.78933937,0.074145283
real_test_real_test_00000_rotZ_173_deg,Z,353,63.83374786,68.78933937,0.072040109
real_test_real_test_00000_rotZ_174_deg,Z,354,63.85309982,68.78933937,0.071758787
real_test_real_test_00000_rotZ_175_deg,Z,355,63.79803467,68.78933937,0.072559277
real_test_real_test_00000_rotZ_176_deg,Z,356,63.79387665,68.78933937,0.072619722
real_test_real_test_00000_rotZ_177_deg,Z,357,63.62249374,68.78933937,0.075111139
real_test_real_test_00000_rotZ_178_deg,Z,358,63.47929764,68.78933937,0.0771928
real_test_real_test_00000_rotZ_179_deg,Z,359,63.63202667,68.78933937,0.074972558


==> data/single_body_part/MAPE_head.csv <==
Step,Value
5000,5.02579808235169
10000,4.83677759766579
15000,4.7760646790266
20000,5.45381307601929
25000,5.07089607417584
30000,4.54592071473599
35000,4.61928434669972
40000,5.06541021168232
45000,4.49649430811405
48618,4.42652553319931
53619,4.36511039733887
58619,4.41847555339337
63619,4.57354858517647
68619,4.86566163599491
73619,4.6210553497076
78619,4.26613949239254
83619,4.56688702106476
88619,4.67446856200695
93619,4.22166511416435
97237,4.43087108433247
102238,4.28061746060848
107238,4.51874881982803
112238,4.36507873237133
117238,4.40750271081925
122238,4.42269966006279
127238,4.12707775831223
132238,4.28396947681904
137238,4.50764335691929
142238,4.01388294994831
145856,4.18308451771736


==> data/single_body_part/MAPE_left_upper_arm.csv <==
Step,Value
5000,9.20807048678398
10000,9.01523903012276
15000,10.3235185146332
20000,9.76589173078537
25000,9.09957364201546
30000,8.7683342397213
35000,9.45434272289276
40000,10.0688859820366
45000,9.33713912963867
48618,8.12067165970802
53619,8.49581435322762
58619,8.44066143035889
63619,9.43921357393265
68619,9.73292738199234
73619,8.44063684344292
78619,8.40202122926712
83619,8.62574949860573
88619,9.898691624403
93619,8.8509164750576
97237,8.07783827185631
102238,8.60801711678505
107238,8.37851911783219
112238,8.92258808016777
117238,9.70824956893921
122238,8.10803398489952
127238,8.07797685265541
132238,8.32321867346764
137238,9.56377908587456
142238,8.77236947417259
145856,8.1285648047924

